WoLFRaM: Enhancing Wear-Leveling and Fault Tolerance in Resistive Memories using Programmable Address Decoders

Resistive memories have limited lifetime caused by limited write endurance and highly non-uniform write access patterns. Two main techniques to mitigate endurance-related memory failures are 1) wear-leveling, to evenly distribute the writes across the entire memory, and 2) fault tolerance, to correct memory cell failures. However, one of the main open challenges in extending the lifetime of existing resistive memories is to make both techniques work together seamlessly and efficiently. To address this challenge, we propose WoLFRaM, a new mechanism that combines both wear-leveling and fault tolerance techniques at low cost by using a programmable resistive address decoder (PRAD). The key idea of WoLFRaM is to use PRAD for implementing 1) a new efficient wear-leveling mechanism that remaps write accesses to random physical locations on the fly, and 2) a new efficient fault tolerance mechanism that recovers from faults by remapping failed memory blocks to available physical locations. Our evaluations show that, for a Phase Change Memory (PCM) based system with cell endurance of 108 writes, WoLFRaM increases the memory lifetime by 68% compared to a baseline that implements the best state-of-the-art wear-leveling and fault correction mechanisms. WoLFRaM's average / worst-case performance and energy overheads are 0.51% / 3.8% and 0.47% / 2.1% respectively.

==> Results/Fig9.csv <==
400.perlbench,0.745001,0.910896
401.bzip2,0,0
403.gcc,1.562319,1.343769
410.bwaves,1.102911,0.866105
429.mcf,3.59088,2.042212
433.milc,0.818338,0.786683
434.zeusmp,1.46303,1.117833
435.gromacs,0.043911,0.069946
436.cactusADM,0.423713,0.302353
437.leslie3d,1.623088,1.349332
444.namd,0.000738,0.001815
445.gobmk,0.203633,0.379904
447.dealII,0,0
450.soplex,0.319866,0.454827
453.povray,0,0
454.calculix,0.014191,0.033023
456.hmmer,0,0
458.sjeng,0.444066,0.668278
459.GemsFDTD,0.32727,0.71909
462.libquantum,0.362811,0.570547
464.h264ref,0,0
465.tonto,0,0
470.lbm,0.245368,0.251886
471.omnetpp,0.028681,0.056653
473.astar,0.256274,0.440177
481.wrf,0.174751,0.266911
482.sphinx3,0.365469,0.402511
483.xalancbmk,0.024404,0.04863
 ,0,0
Average,0.505025464,0.467263607


==> Results/capacityLifetime.csv <==
0,100,0,100,0,100,0,100
4.96,99.69,7.35,99.69,4.91,99.69,17.48,99.69
5.27,99.39,7.5,99.39,6.04,99.39,17.8,99.39
5.58,99.08,7.63,99.08,6.81,99.08,18.05,99.08
5.69,98.78,7.76,98.78,7.37,98.78,18.23,98.78
5.83,98.47,7.86,98.47,7.8,98.47,18.36,98.47
5.93,98.17,7.97,98.17,8.15,98.17,18.45,98.17
6,97.86,8.06,97.86,8.46,97.86,18.56,97.86
6.06,97.56,8.14,97.56,8.69,97.56,18.63,97.56
6.14,97.25,8.24,97.25,8.9,97.25,18.71,97.25
6.21,96.95,8.32,96.95,9.1,96.95,18.78,96.95
6.27,96.64,8.38,96.64,9.25,96.64,18.84,96.64
6.33,96.34,8.45,96.34,9.41,96.34,18.9,96.34
6.39,96.03,8.51,96.03,9.55,96.03,18.95,96.03
6.44,95.73,8.57,95.73,9.68,95.73,18.99,95.73
6.48,95.42,8.63,95.42,9.83,95.42,19.03,95.42
6.53,95.12,8.69,95.12,9.96,95.12,19.08,95.12
6.58,94.81,8.76,94.81,10.07,94.81,19.12,94.81
6.61,94.51,8.83,94.51,10.18,94.51,19.16,94.51
6.67,94.2,8.88,94.2,10.27,94.2,19.19,94.2
6.72,93.9,8.94,93.9,10.35,93.9,19.23,93.9
6.76,93.59,8.99,93.59,10.44,93.59,19.27,93.59
6.81,93.29,9.05,93.29,10.54,93.29,19.31,93.29
6.85,92.98,9.1,92.98,10.62,92.98,19.34,92.98
6.89,92.68,9.14,92.68,10.73,92.68,19.37,92.68
6.93,92.37,9.2,92.37,10.8,92.37,19.4,92.37
6.96,92.07,9.24,92.07,10.87,92.07,19.43,92.07
6.99,91.76,9.28,91.76,10.95,91.76,19.45,91.76
7.02,91.46,9.31,91.46,11.02,91.46,19.48,91.46
7.05,91.15,9.35,91.15,11.09,91.15,19.5,91.15
7.08,90.84,9.38,90.84,11.15,90.84,19.53,90.84
7.12,90.54,9.42,90.54,11.21,90.54,19.56,90.54
7.15,90.23,9.46,90.23,11.27,90.23,19.58,90.23
7.18,89.93,9.48,89.93,11.32,89.93,19.61,89.93
7.21,89.62,9.51,89.62,11.38,89.62,19.63,89.62
7.23,89.32,9.55,89.32,11.44,89.32,19.65,89.32
7.25,89.01,9.58,89.01,11.5,89.01,19.67,89.01
7.29,88.71,9.61,88.71,11.55,88.71,19.69,88.71
7.32,88.4,9.64,88.4,11.61,88.4,19.7,88.4
7.34,88.1,9.67,88.1,11.67,88.1,19.73,88.1
7.36,87.79,9.7,87.79,11.71,87.79,19.75,87.79
7.39,87.49,9.73,87.49,11.77,87.49,19.76,87.49
7.41,87.18,9.75,87.18,11.83,87.18,19.78,87.18
7.43,86.88,9.78,86.88,11.88,86.88,19.8,86.88
7.45,86.57,9.81,86.57,11.92,86.57,19.81,86.57
7.48,86.27,9.84,86.27,11.96,86.27,19.83,86.27
7.5,85.96,9.86,85.96,12.01,85.96,19.84,85.96
7.52,85.66,9.89,85.66,12.06,85.66,19.86,85.66
7.54,85.35,9.91,85.35,12.1,85.35,19.88,85.35
7.56,85.05,9.93,85.05,12.14,85.05,19.89,85.05
7.58,84.74,9.94,84.74,12.19,84.74,19.91,84.74
7.6,84.44,9.97,84.44,12.22,84.44,19.92,84.44
7.61,84.13,9.99,84.13,12.26,84.13,19.94,84.13
7.62,83.83,10,83.83,12.29,83.83,19.96,83.83
7.64,83.52,10.02,83.52,12.34,83.52,19.97,83.52
7.65,83.22,10.04,83.22,12.37,83.22,19.98,83.22
7.67,82.91,10.06,82.91,12.41,82.91,19.99,82.91
7.69,82.6,10.08,82.6,12.44,82.6,20.01,82.6
7.7,82.3,10.1,82.3,12.48,82.3,20.02,82.3
7.72,81.99,10.11,81.99,12.52,81.99,20.03,81.99
7.74,81.69,10.13,81.69,12.56,81.69,20.05,81.69
7.75,81.38,10.15,81.38,12.59,81.38,20.06,81.38
7.77,81.08,10.16,81.08,12.62,81.08,20.07,81.08
7.79,80.77,10.18,80.77,12.66,80.77,20.09,80.77
7.8,80.47,10.19,80.47,12.69,80.47,20.1,80.47
7.81,80.16,10.21,80.16,12.72,80.16,20.11,80.16
7.83,79.86,10.23,79.86,12.74,79.86,20.12,79.86
7.85,79.55,10.25,79.55,12.77,79.55,20.13,79.55
7.86,79.25,10.26,79.25,12.8,79.25,20.15,79.25
7.87,78.94,10.28,78.94,12.83,78.94,20.16,78.94
7.89,78.64,10.29,78.64,12.86,78.64,20.17,78.64
7.9,78.33,10.3,78.33,12.9,78.33,20.18,78.33
7.91,78.03,10.32,78.03,12.93,78.03,20.2,78.03
7.92,77.72,10.34,77.72,12.95,77.72,20.21,77.72
7.93,77.42,10.36,77.42,12.99,77.42,20.22,77.42
7.94,77.11,10.37,77.11,13.01,77.11,20.22,77.11
7.95,76.81,10.38,76.81,13.03,76.81,20.23,76.81
7.97,76.5,10.4,76.5,13.06,76.5,20.24,76.5
7.97,76.2,10.41,76.2,13.09,76.2,20.25,76.2
7.99,75.89,10.43,75.89,13.11,75.89,20.26,75.89
8,75.59,10.44,75.59,13.13,75.59,20.27,75.59
8.01,75.28,10.46,75.28,13.16,75.28,20.28,75.28
8.02,74.98,10.48,74.98,13.19,74.98,20.29,74.98
8.03,74.67,10.49,74.67,13.21,74.67,20.3,74.67
8.04,74.37,10.5,74.37,13.24,74.37,20.31,74.37
8.05,74.06,10.51,74.06,13.26,74.06,20.32,74.06
8.06,73.75,10.53,73.75,13.28,73.75,20.33,73.75
8.07,73.45,10.54,73.45,13.3,73.45,20.34,73.45
8.08,73.14,10.55,73.14,13.32,73.14,20.35,73.14
8.09,72.84,10.56,72.84,13.34,72.84,20.36,72.84
8.1,72.53,10.57,72.53,13.37,72.53,20.37,72.53
8.11,72.23,10.58,72.23,13.39,72.23,20.38,72.23
8.12,71.92,10.59,71.92,13.41,71.92,20.38,71.92
8.13,71.62,10.6,71.62,13.43,71.62,20.39,71.62
8.14,71.31,10.62,71.31,13.45,71.31,20.4,71.31
8.15,71.01,10.63,71.01,13.47,71.01,20.41,71.01
8.16,70.7,10.64,70.7,13.49,70.7,20.42,70.7
8.17,70.4,10.65,70.4,13.51,70.4,20.43,70.4
8.18,70.09,10.66,70.09,13.53,70.09,20.43,70.09
8.18,69.79,10.67,69.79,13.55,69.79,20.44,69.79
8.19,69.48,10.68,69.48,13.57,69.48,20.45,69.48
8.2,69.18,10.69,69.18,13.59,69.18,20.46,69.18
8.21,68.87,10.7,68.87,13.61,68.87,20.47,68.87
8.22,68.57,10.71,68.57,13.63,68.57,20.48,68.57
8.23,68.26,10.73,68.26,13.64,68.26,20.48,68.26
8.24,67.96,10.74,67.96,13.66,67.96,20.49,67.96
8.24,67.65,10.74,67.65,13.68,67.65,20.5,67.65
8.25,67.35,10.75,67.35,13.69,67.35,20.51,67.35
8.26,67.04,10.76,67.04,13.71,67.04,20.52,67.04
8.26,66.74,10.77,66.74,13.73,66.74,20.52,66.74
8.27,66.43,10.78,66.43,13.75,66.43,20.53,66.43
8.28,66.13,10.79,66.13,13.77,66.13,20.54,66.13
8.28,65.82,10.79,65.82,13.78,65.82,20.55,65.82
8.29,65.52,10.8,65.52,13.8,65.52,20.56,65.52
8.3,65.21,10.81,65.21,13.82,65.21,20.56,65.21
8.31,64.9,10.82,64.9,13.84,64.9,20.57,64.9
8.31,64.6,10.83,64.6,13.85,64.6,20.58,64.6
8.32,64.29,10.83,64.29,13.87,64.29,20.59,64.29
8.33,63.99,10.84,63.99,13.88,63.99,20.59,63.99
8.34,63.68,10.85,63.68,13.9,63.68,20.6,63.68
8.34,63.38,10.86,63.38,13.92,63.38,20.6,63.38
8.35,63.07,10.86,63.07,13.93,63.07,20.61,63.07
8.36,62.77,10.87,62.77,13.95,62.77,20.62,62.77
8.36,62.46,10.88,62.46,13.96,62.46,20.62,62.46
8.37,62.16,10.89,62.16,13.98,62.16,20.63,62.16
8.38,61.85,10.89,61.85,13.99,61.85,20.64,61.85
8.38,61.55,10.9,61.55,14.01,61.55,20.64,61.55
8.39,61.24,10.91,61.24,14.02,61.24,20.65,61.24
8.4,60.94,10.92,60.94,14.04,60.94,20.66,60.94
8.4,60.63,10.92,60.63,14.05,60.63,20.66,60.63
8.41,60.33,10.93,60.33,14.07,60.33,20.67,60.33
8.42,60.02,10.94,60.02,14.08,60.02,20.68,60.02
8.42,59.72,10.95,59.72,14.09,59.72,20.68,59.72
8.43,59.41,10.95,59.41,14.11,59.41,20.69,59.41
8.44,59.11,10.96,59.11,14.12,59.11,20.69,59.11
8.44,58.8,10.97,58.8,14.13,58.8,20.7,58.8
8.45,58.5,10.97,58.5,14.15,58.5,20.7,58.5
8.46,58.19,10.98,58.19,14.16,58.19,20.71,58.19
8.46,57.89,10.99,57.89,14.17,57.89,20.72,57.89
8.47,57.58,11,57.58,14.19,57.58,20.72,57.58
8.48,57.28,11.01,57.28,14.2,57.28,20.73,57.28
8.48,56.97,11.01,56.97,14.21,56.97,20.73,56.97
8.49,56.67,11.02,56.67,14.22,56.67,20.74,56.67
8.49,56.36,11.03,56.36,14.24,56.36,20.74,56.36
8.5,56.05,11.03,56.05,14.25,56.05,20.75,56.05
8.51,55.75,11.04,55.75,14.26,55.75,20.76,55.75
8.51,55.44,11.05,55.44,14.28,55.44,20.76,55.44
8.52,55.14,11.05,55.14,14.29,55.14,20.77,55.14
8.52,54.83,11.06,54.83,14.3,54.83,20.77,54.83
8.53,54.53,11.07,54.53,14.31,54.53,20.78,54.53
8.54,54.22,11.07,54.22,14.33,54.22,20.78,54.22
8.54,53.92,11.08,53.92,14.34,53.92,20.79,53.92
8.55,53.61,11.09,53.61,14.35,53.61,20.79,53.61
8.55,53.31,11.09,53.31,14.36,53.31,20.8,53.31
8.56,53,11.1,53,14.37,53,20.8,53
8.56,52.7,11.1,52.7,14.39,52.7,20.81,52.7
8.57,52.39,11.11,52.39,14.4,52.39,20.81,52.39
8.57,52.09,11.12,52.09,14.41,52.09,20.82,52.09
8.58,51.78,11.12,51.78,14.42,51.78,20.82,51.78
8.58,51.48,11.13,51.48,14.43,51.48,20.83,51.48
8.59,51.17,11.13,51.17,14.45,51.17,20.83,51.17
8.59,50.87,11.14,50.87,14.46,50.87,20.84,50.87
8.6,50.56,11.14,50.56,14.47,50.56,20.84,50.56
8.61,50.26,11.15,50.26,14.48,50.26,20.85,50.26


==> Results/cv_data.csv <==
Number of writes,SR One-level,SR Two-level,WLAD $\theta=10\%$,WLAD $\theta=1\%$
0,90.50414355155237,90.50414355155237,90.50414355155237,90.50414355155237
2441,90.50414355155237,90.50414355155237,7.529876560148932,26.669317609864773
4882,90.50414355155237,77.4221935327098,5.516732839396577,18.157486046455467
7323,90.50414355155237,64.45674221531516,4.51716719804266,15.741513547513147
9764,90.50414355155237,55.657184692280495,4.009527751152831,13.064615289024548
12205,90.50414355155237,52.24932845243786,3.5436887097267333,11.369481005489503
14646,90.50414355155233,46.200368296258084,3.2573039407982067,10.511761428758279
17087,90.50414355155239,43.556373127575895,3.0450129212552537,9.57241752748407
19528,90.50414355155235,40.66043109891501,2.848044890614131,8.965561870949657
21969,90.50414355155237,38.22424849870945,2.7074348887839994,8.450319041633726
24410,90.50414355155236,36.941619873121006,2.560671544416855,7.918057715819865
26851,90.50414355155237,34.668078412468894,2.439463384822392,7.844453609557339
29292,90.50414355155237,33.53216642033383,2.33712460647474,7.43737707303033
31733,90.50414355155233,32.10522862615754,2.234340975725188,7.105007572405283
34174,86.86768307705877,30.89671133344764,2.1411588921646882,6.817896705380719
36615,81.55705964719705,30.15926540175214,2.0778378580872316,6.500485634554343
39056,77.32250225664883,28.911367846466877,2.0191666691306716,6.274573119804027
41497,73.96134496749715,28.262076971438685,1.9619254633489944,6.091918675185154
43938,71.31131137849015,27.360857261236205,1.9055226676773953,5.87280045644087
46379,69.24096824049086,26.620673020895524,1.8561134789307117,5.880575451609527
48820,67.64310965112116,26.115713422393288,1.811005441696491,5.701867871702362
51261,66.42997272318232,25.31014201278975,1.7662984017106622,5.581758791750809
53702,65.52962184943578,24.88523625783839,1.7268755032309786,5.487523731016965
56143,64.8831081962794,24.241867458868573,1.6876711536704152,5.360019902822648
58584,64.44217356432132,23.736060903908342,1.6581868166119926,5.301932004281496
61025,64.16736181968187,23.35594288468843,1.6214591266373448,5.201344115479977
63466,64.02645305312554,22.78660551498977,1.5910862740185796,5.084776314357935
65907,63.6368033414328,22.48577779434557,1.5624979576835623,4.982017267075316
68348,61.47422994379364,21.991710411993413,1.5307556232536759,4.917957024051014
70789,59.6241767792208,21.622094557719628,1.5091757401787091,4.834879748503731
73230,58.05326436932795,21.318532174068977,1.475903870446094,4.790745149021343
75671,56.731265505232734,20.89219746233592,1.4453861104576784,4.726473674902411
78112,55.63073253875353,20.668031208814927,1.429858496636255,4.6486829966573024
80553,54.726721218100636,20.26982126355488,1.4100307771668745,4.592174585005062
82994,53.9965800254406,19.98724503709156,1.3874286393833395,4.523753713490679
85435,53.41978110115817,19.73487672944067,1.3654707523422849,4.466732630585592
87876,52.97777534712439,19.402573299237503,1.3487366201823479,4.38106685489887
90317,52.65385997501487,19.229462459623957,1.329013778033663,4.32292249962062
92758,52.43305141418832,18.897306767299668,1.3139134640758683,4.27356767383789
95199,52.30196003133952,18.674161169992804,1.3022235279703944,4.227345549150374
97640,52.248665580299146,18.458183158624838,1.2853753332981601,4.1598365129926735
100081,51.344851909576526,18.19145713237404,1.2681213222417078,4.090348080145196
102522,50.23543052344778,18.054241895791684,1.2536404912941028,4.031443366579624
104963,49.26735891192994,17.77000983807998,1.2384806148562102,3.9668861446132317
107404,48.42993677954602,17.589468089410666,1.223089471438763,3.9151578528658137
109845,47.71298399258454,17.400558510640494,1.2047764138531178,3.8708808751840222
112286,47.10682114406694,17.440969463178167,1.1894694148320568,3.831572609312254
114727,46.60226027322224,17.671794142521016,1.1754764971615315,3.798582206500184
117168,46.190601917661795,17.407563420391195,1.1625758568733866,3.7428609480497395
119609,45.86363523962382,17.240325941353746,1.150177176182194,3.7062792686180352
122050,45.61363861477565,17.055554817440512,1.1377682878615603,3.6767178479641656
124491,45.4333787470793,16.8573850292083,1.128679377946435,3.634138880585916
126932,45.31610702204303,16.742755136301533,1.1159833387774418,3.6084715153613547
129373,45.25555238960137,16.516753709310837,1.1022599457761395,3.5780182120980135
131814,44.992869236189456,16.377665166217856,1.0911147514127137,3.56313833738578
134255,44.22359922847174,16.213135653812678,1.0789016751845455,3.5207188277490467
136696,43.54177733489895,16.045978488268386,1.0698674991424637,3.492193161992971
139137,42.94236477742034,15.941997854410399,1.0605742699989777,3.4692907899434084
141578,42.42044200912405,15.749331791679435,1.051721355364575,3.4344918754275007
144019,41.97121148597104,15.632115257175627,1.0413697093662824,3.3993776692421243
146460,41.59000380886942,15.483655814919398,1.032909079113389,3.426054917194281
148901,41.27228615024995,15.340902403359802,1.025181296137005,3.3971726614276325
151342,41.01367194098025,15.245418484762487,1.0144638520340061,3.3624395803518183
153783,40.809930898801014,15.07926286429885,1.0026992065711338,3.33794965008319
156224,40.65699861783295,14.979410734385041,0.9948114138264558,3.3127330461335
158665,40.550985097222416,14.843992570421147,0.9864812188268726,3.280965779686704
161106,40.48818175247839,14.72082577227094,0.9790600649511985,3.2559121629351484
163547,40.46506661360158,14.632276943661386,0.969303608000588,3.2224207575394246
165988,39.958691345369054,14.487593287964842,0.960378099803299,3.2064192226318062
168429,39.43941421694098,14.401777445221482,0.9504020900726026,3.1752573905514248
170870,38.97779406976204,14.27713857234019,0.9451731988384071,3.1491819795684566
173311,38.57106515560241,14.1699562131759,0.9394686017555777,3.1247391666485966
175752,38.21648550752408,14.08717643067553,0.9328752854495731,3.1015451879545233
178193,37.91134243510368,13.960155715600438,0.9267475881162577,3.0785527013399765
180634,37.65295921947352,13.885860738739277,0.9233075078123166,3.0539425235633493
183075,37.43870259875859,13.770271169021962,0.9197229451570934,3.0251082050935856
185516,37.26599064945484,13.676320510770031,0.914027875864199,2.9977753858677207
187957,37.132300700242034,13.598417567087788,0.9075016580518999,2.9806724618278952
190398,37.03517695848722,13.48612130496229,0.9027691464971233,2.961410644116319
192839,36.97223758242042,13.42140764221979,0.8979395593689877,2.9421699826095375
195280,36.941180989570086,13.313517088051116,0.8922176615392091,2.9295443013822116
197721,36.73288365933945,13.23065494726982,0.8861097852087666,2.9119141097154393
200162,36.31663227632307,13.156931700439115,0.8799640228159635,2.890502727202503
202603,35.94347820907207,13.174969141161228,0.877555574036888,2.8714487062130267
205044,35.611707143423544,13.249465071787693,0.8719871871243461,2.8498262580810403
207485,35.31959937546136,13.14430302703844,0.8666603768469938,2.832161963393113
209926,35.065433569723666,13.066563831003975,0.8593052935709076,2.819258693607393
212367,34.84749124969031,12.992279509022483,0.8534998474908819,2.7992548800073687
214808,34.66406183199744,12.899280089640673,0.8483187895649444,2.781421181185711
217249,34.51344801352357,12.845196826494368,0.8454493116353935,2.7589869121830874
219690,34.39397132570789,12.746359556128676,0.8415965125105511,2.74409143117585
222131,34.30397768242505,12.677176115035866,0.8346157800954127,2.7392542095077204
224572,34.24184276529049,12.606654502083378,0.8301627641818964,2.728727790986116
227013,34.20597711198374,12.52319010968728,0.8253575263819893,2.729103986937324
229454,34.183646295258875,12.475487091378596,0.8220924703353232,2.7095753383637216
231895,33.83775004341339,12.382164871612984,0.8180534182552731,2.7055129438581518
234336,33.5255750423463,12.320342539335169,0.8139034923814048,2.6959601696549678
236777,33.24598392604834,12.253112189024566,0.809422330472701,2.681721377466809
239218,32.99782545022461,12.256748656654299,0.8050084438513042,2.668815970355256
241659,32.77993696711171,12.32697225783859,0.8009269192143774,2.6526308576509687
244100,32.591147381824456,12.237182571869484,0.7968624531946109,2.646054327104032
246541,32.43028049473801,12.178875684766172,0.793638682071414,2.631299145875562
248982,32.296158629541445,12.111901206119347,0.789778555013542,2.6227905722962666
251423,32.187606445415135,12.041355002462074,0.7855694245763055,2.614907645654001
253864,32.10345483414527,11.996900355326401,0.7818171173518346,2.6045182591211913
256305,32.04254480854946,12.014870057337056,0.7793150361725003,2.5967084125512376
258746,32.00373129684751,12.034095920496227,0.7750509387249543,2.5855943256120195
261187,31.98588676796168,11.9677577989873,0.7725075811877643,2.5711641445666253
263628,31.80857921755835,11.901561181779297,0.767879805575408,2.555384035614411
266069,31.540671583633213,11.856040598842458,0.7646455253726183,2.543850907599538
268510,31.299252405581832,11.779110751980463,0.7613505448941515,2.528791317140327
270951,31.08351293694086,11.729565916050232,0.7568188702588919,2.516540319849162
273392,30.892630574721966,11.666081718741347,0.7520382531788357,2.5021702540427144
275833,30.725770828006482,11.605877437145406,0.7488695626508873,2.490235272582561
278274,30.58208956664636,11.561855189204683,0.7454478290076549,2.478731267208669
280715,30.46073549391654,11.491463161967284,0.7426043109436598,2.4615797372540356
283156,30.360852784500235,11.46585310341005,0.7388318304414483,2.449743780961174
285597,30.281583828640485,11.492401372403645,0.7357264984513079,2.4412929568113384
288038,30.22207202457815,11.476105870795443,0.7323620330934864,2.4264975080407174
290479,30.1814645643429,11.431534570376245,0.7295908725205955,2.4130372801008697
292920,30.15891516232911,11.36538888921708,0.7272482604184771,2.401099679034777
295361,30.10804022027461,11.322994657977462,0.7245089279824574,2.3862808938533604
297802,29.873561297154588,11.26278839923165,0.7218561819220086,2.381805739706239
300243,29.661148686200498,11.21099139113618,0.7183384188723456,2.3732335360696397
302684,29.470212833935953,11.167814003088115,0.7158879032462487,2.3646410108361824
305125,29.30015051643133,11.10699093322437,0.7115171902500397,2.3603326164862635
307566,29.150346173685975,11.068505696675974,0.709117849637375,2.352632225387692
310007,29.020173451247317,11.010527288356156,0.7060596656982926,2.3417381043807426
312448,28.908996916109224,10.963086819470975,0.7036499481478377,2.330067482609144
314889,28.81617391156236,10.921160906119802,0.7003635728593736,2.321319044285903
317330,28.74105651437364,10.865109444362531,0.6975913190059432,2.309130417810026
319771,28.68299355744703,10.830117634725001,0.693830529815077,2.2999949965285036
322212,28.641332681913312,10.774155185920137,0.6918513634754728,2.288016661003396
324653,28.615422384317505,10.730623520959716,0.6892076987692152,2.280327023837169
327094,28.604614027089514,10.689828244967082,0.6879288530706654,2.2771677554076586
329535,28.44779025879462,10.63807210009326,0.6847069854661781,2.268481601282214
331976,28.25809177407668,10.60621529956087,0.6818850264161072,2.2570452192323613
334417,28.08669149678659,10.55208606546972,0.6803588274206445,2.247482439697088
336858,27.933134337135996,10.51207542877229,0.6769020041431528,2.2372941947465823
339299,27.796953550318797,10.472307503569802,0.674450792061409,2.2283054048346997
341740,27.67767181327014,10.424432672915495,0.6725319193064276,2.2231981590256282
344181,27.574802437452046,10.395400022765122,0.6697862197716024,2.2170169678295224
346622,27.487850695620228,10.34294538423003,0.6678413945970889,2.2081359945182233
349063,27.416315239184737,10.306118128162662,0.6661516966988629,2.1947378269596394
351504,27.35968958207726,10.267288647673073,0.6631588225160003,2.1850881068832084
353945,27.317463626971808,10.22293341713302,0.6599628796534857,2.176289787761482
356386,27.289125210241682,10.196453909697857,0.6574943767553629,2.166014978602039
358827,27.27416164311708,10.145535369312594,0.6557135083305932,2.160436845613064
361268,27.21037701883007,10.111596032653843,0.6532731410924704,2.151794102700558
363709,27.038903299529206,10.073627966232795,0.6517162929985252,2.1451287803568264
366150,26.88325634628418,10.032474795709852,0.6490394630105012,2.142430289961383
368591,26.743084830204136,10.006929006261194,0.6470648146527592,2.1343251433854573
371032,26.61802682483644,9.958806990626604,0.6448734246219439,2.128286886405899
373473,26.507710570922765,9.927495833569385,0.643454721600357,2.117747775304814
375914,26.411755348107288,9.890322029376076,0.6419073916290233,2.110285109324743
378355,26.329772439442973,9.852090918688873,0.6399338004740003,2.0996206618783373
380796,26.261366173364202,9.826761384927917,0.6372584972977762,2.098726255763694
383237,26.206135027009264,9.781837155549402,0.6341867831672828,2.0894556813808247
385678,26.16367277439338,9.752924858624743,0.6315350792565522,2.085270939372088
388119,26.133569662943312,9.71648643929808,0.630601496620744,2.0769084891466023
390560,26.115413602287592,9.68092946651801,0.6280019245441578,2.0705513639104804
393001,26.108791349915666,9.6558012316938,0.6262956762729888,2.0638435784177025
395442,25.966744921202913,9.613810017508788,0.6238407399844812,2.0546650798334722
397883,25.824051681969646,9.59955413479335,0.6223171518124799,2.0479053390095725
400324,25.694942932849607,9.61698535710676,0.6203401710098463,2.040118544361148
402765,25.579132771250432,9.60683465093225,0.6188784059247681,2.0313357266859366
405206,25.47632637150982,9.581063626726284,0.6181221037403805,2.0249863463211075
407647,25.38622062074687,9.63106836585732,0.6169460499245917,2.0224499724861698
410088,25.30850483026977,9.68582341167254,0.6150305556720757,2.024189966737608
412529,25.24286151226519,9.648641620269442,0.6125310469011371,2.020315662638346
414970,25.188967210766563,9.615656537584023,0.610524252726749,2.01353172130765
417411,25.146493375428935,9.588634948816301,0.6086293182058238,2.0051482834023813
419852,25.115107266429316,9.549917963067696,0.6074871170277326,1.9981290787675268
422293,25.09447287885689,9.52483396421367,0.6063310801866276,1.9931536467051285
424734,25.08425187524202,9.488415184095702,0.6041587169874433,1.9865872343381696
427175,25.01433777976935,9.457638763553568,0.6012247395030254,1.9792748878431556
429616,24.882472529526808,9.43096291260766,0.6006130675248254,1.9788421768417395
432057,24.76265355647648,9.394654130783902,0.5982838060971561,1.9714742334581963
434498,24.654651467023584,9.371410551517382,0.5973530154250026,1.9657376793287615
436939,24.558228860079087,9.335701812931152,0.5948408270063015,1.9628293018839755
439380,24.47314079674545,9.3069648662646,0.5938245921884949,1.9557397542698913
441821,24.39913533174612,9.280609956663588,0.5913682567456261,1.9498901947620542
444262,24.33595409958519,9.246529471569078,0.5903904362793174,1.9474522248943587
446703,24.28333294779419,9.22498491760788,0.5887415428630541,1.9399268811957167
449144,24.241002609162475,9.189938935876574,0.5858024212403247,1.934541533528766
451585,24.2086894045622,9.163089223841135,0.5837613198995805,1.9283042894539455
454026,24.18611596786867,9.137033517761246,0.5823528345738239,1.922507699756446
456467,24.173001984535897,9.10501909482379,0.5801938061996298,1.9175226555534652
458908,24.16099461431823,9.087658992206476,0.5783104033715358,1.9102137610287926
461349,24.038308078513428,9.095622676655244,0.5768974037790959,1.9073090525618435
463790,23.92639686502488,9.112059480046325,0.5758136723330737,1.9019382936718743
466231,23.825074468236508,9.127005373841621,0.5745327698238525,1.8969144247800178
468672,23.734147230794314,9.108097759684984,0.5728056500085518,1.891938978784291
471113,23.65341469421796,9.088440698756926,0.5712239735996886,1.8865122173585636
473554,23.582670000239826,9.053704086561055,0.5704081655560678,1.8826739263798686
475995,23.521700338010685,9.029195698189154,0.5692337511267823,1.8794523024110035
478436,23.470287431783536,9.00269529557365,0.5682118470792302,1.874396574823096
480877,23.428208063271875,8.999903531742758,0.565794073258682,1.8690871307052155
483318,23.39523462258226,9.020130068289305,0.5648623621976014,1.862851966799842
485759,23.37113568144645,8.986140033124132,0.5636972780774567,1.8580192227665808
488200,23.355676582424646,8.962715574602742,0.5625179372150702,1.8534628956298596
490641,23.348620037813397,8.936081477388885,0.5613780026614628,1.8480086437394219
493082,23.27589359749792,8.932177322081337,0.5607139774829291,1.8416877728659653
495523,23.17079324047056,8.950366464474529,0.5596908452422358,1.8370157878697218
497964,23.075250526728773,8.919118149837697,0.5582746652163995,1.8319491070173923
500405,22.98910571016841,8.907050450218012,0.5565869689587837,1.8298702007788805
502846,22.91219292965653,8.916663235707281,0.5547481221927434,1.8258843237493738
505287,22.844340514931922,8.92561599825691,0.5531230089236507,1.8217004552291285
507728,22.785371331026514,8.941253506870588,0.5515217018324493,1.814522587232445
510169,22.735103157360953,8.912185840326877,0.5503794072602209,1.8101898792094608
512610,22.693349097307344,8.890350600854665,0.5488424299070439,1.8046495415566286
515051,22.659918013733726,8.863204067788935,0.5480265837010672,1.8001649206175465
517492,22.634614985851883,8.837217602481648,0.5468117945759291,1.7946987974984692
519933,22.61724178258334,8.817115452555653,0.5447284501679234,1.7886258836966382
522374,22.607597347637505,8.78707320209698,0.5426711550804828,1.7845509118113603
524815,22.58287558189317,8.766591467414237,0.5416810827009226,1.7856498620481962
527256,22.48370169295715,8.73981256869681,0.539851426621201,1.7807256156724165
529697,22.393209741428848,8.715297134932497,0.539216200187297,1.7747813295463586
532138,22.31126667382291,8.695333749764105,0.5379346514764489,1.771711069999495
534579,22.237733943588495,8.666875037535515,0.537602353582445,1.7674345973951562
537020,22.172467746048724,8.647659973231486,0.5361157807247648,1.7639388318512008
539461,22.115319285804446,8.621226582918894,0.5349229738502942,1.7614880838268223
541902,22.066135073827603,8.598090182400398,0.5336886778878205,1.7590120747024283
544343,22.024757251162868,8.57825577987288,0.5335797855001363,1.7538051130557006
546784,21.991023935906888,8.551283784644177,0.5324127437225641,1.7483195584454159
549225,21.96476958994496,8.533255810340002,0.5314398055320587,1.7433562818808335
551666,21.945825401798672,8.507147920151198,0.5301666791427805,1.7385427333778563
554107,21.934019681873842,8.499975859622511,0.5284895119607137,1.732594495949584
556548,21.929178266395994,8.51129241969899,0.5275418602244237,1.7276721226901364
558989,21.855393053785743,8.49197235227013,0.5266495620394478,1.7254101536174895
561430,21.769353529227292,8.481517213980021,0.5250867120883503,1.720590434997383
563871,21.691133073171237,8.516105531328579,0.5236466013365936,1.716848786528764
566312,21.62061498844443,8.554669383591916,0.522066847661907,1.711633564830688
568753,21.55767782224598,8.593099908802259,0.5199629274487994,1.7059999194661546
571194,21.502195575161355,8.581863212314282,0.51909568839448,1.7003775070021707
573635,21.454037935632076,8.56436901606085,0.5186916374055036,1.6967841934246308
576076,21.413070537604717,8.537530148001071,0.5174870491137414,1.692072875582432
578517,21.379155238864197,8.516566055179412,0.5159601197806118,1.6887455690309334
580958,21.35215041738152,8.495605733859197,0.5143605731073181,1.6845060101770901
583399,21.331911282876323,8.471240851279246,0.5134210224860486,1.6803810763698448
585840,21.318290200711537,8.454798372462122,0.512218333497308,1.677640926326835
588281,21.311137025200434,8.428316481298472,0.5115151823208937,1.673654287566516
590722,21.277967244857788,8.408491564994538,0.5095438840844818,1.6702514704685512
593163,21.195883133976224,8.387717788254651,0.5081540165453666,1.6657614929597444
595604,21.12098534529977,8.383518502306517,0.5066736040890959,1.6619231753204935
598045,21.053174863342747,8.395269463621576,0.5057962590187028,1.6565782055575127
600486,20.992348369600812,8.395992807572549,0.5044610329030679,1.6519703224469753
602927,20.938398406827222,8.394791581342304,0.5034807401516223,1.650244514713841
605368,20.89121356518654,8.373689104919073,0.5023964444972362,1.6480144373498595
607809,20.85067868859146,8.351220103555649,0.5012000729320325,1.646440706481522
610250,20.816675099340344,8.33548564577983,0.4997558524176159,1.643467338856741
612691,20.789080839015558,8.309890483486083,0.4985205742939342,1.6384294854398154
615132,20.76777092347908,8.299394448338296,0.49805513819801195,1.6339805241384635
617573,20.752617609711994,8.304344745093582,0.49746481500004425,1.6297320239071433
620014,20.743490672190543,8.292603389426908,0.49692465076250203,1.6241707077824978
622455,20.74025768647146,8.27665996518881,0.4968156421862464,1.619762418161848
624896,20.666387887634865,8.252040194313738,0.4954993018948666,1.6178620637210213
627337,20.594475474747192,8.234529710310733,0.49510057007170793,1.61503015194592
629778,20.529112029944624,8.213581922615028,0.49402894766138383,1.6104939795112596
632219,20.47020909738757,8.193053157151015,0.4934566063052593,1.607039771097195
634660,20.417674452827374,8.177166396256993,0.49267755030910837,1.602735933880115
637101,20.37141225213423,8.153675344711337,0.49154406004023427,1.5982581262935247
639542,20.331323197414612,8.137098931941205,0.4906067824196293,1.5951120192076649
641983,20.297304719288658,8.116335928050558,0.488990510619201,1.5908072449551398
644424,20.269251173759663,8.09681060511323,0.4879093451231671,1.588584423047354
646865,20.247054051992993,8.080975771765297,0.48647140066772854,1.5854098156977297
649306,20.23060220123377,8.079574006293967,0.4853061615959358,1.5808360913636206
651747,20.219782055030603,8.082992176513462,0.4841288565741896,1.5767214156284972
654188,20.214477870897944,8.062207510639022,0.4832412787131699,1.572698322628493
656629,20.175543007254046,8.055630589441865,0.48254935212784955,1.569156261881508
659070,20.106328880248036,8.06298213202009,0.48188295872041065,1.5671890339117645
661511,20.043189378447185,8.044972080840408,0.4812681645678974,1.5634775726349788
663952,19.98604833878678,8.02968965916633,0.47983018270545963,1.55938135104418
666393,19.9348261638677,8.008896796928205,0.4787391564984856,1.5562950884483386
668834,19.88943994093525,8.00189268990164,0.47771281487451656,1.5534845228763454
671275,19.849803576212267,8.008414202196043,0.47649696693516563,1.5496714806539236
673716,19.81582794349584,8.010021486993391,0.47524199354432445,1.5473548848029137
676157,19.787421045805427,8.014784749714302,0.4741166679806072,1.5454929983604677
678598,19.764488188767395,7.993823327426725,0.4729409209352411,1.5415673741245584
681039,19.746932164337075,7.976256970066032,0.4716659887457651,1.5380841884601266
683480,19.734653443396358,7.959789205674143,0.470840289198071,1.5352516212595393
685921,19.727550375721957,7.939581720259222,0.4700249706005579,1.531972423901194
688362,19.71888408264316,7.925484774614807,0.4693697962552933,1.529110889374012
690803,19.65212184032487,7.904709918478387,0.46843047177076524,1.5254576237078976
693244,19.591013735496038,7.896945235238219,0.46779736365468166,1.5267354273594584
695685,19.53549385625047,7.901956451177366,0.46720652478443797,1.525089483313809
698126,19.48549315666583,7.888112386079222,0.46626016762721,1.522283496249098
700567,19.44093955239799,7.875821282214583,0.4656707476918876,1.519278109312204
703008,19.40175802970729,7.8761346454874115,0.4645177401466481,1.5153117905771811
705449,19.367870767080884,7.872877636309065,0.46331152281767657,1.5134605712539693
707890,19.33919726851025,7.856221880494975,0.46265978498536586,1.512033406673936
710331,19.315654507391063,7.837448386980555,0.4623661872003169,1.5106495101324788
712772,19.29715707993558,7.824954871368883,0.4610119176330266,1.5071056052176908
715213,19.283617366926006,7.824723570424825,0.46002620676876654,1.5035774121638739
717654,19.27494570259199,7.822410644905848,0.4591546407033643,1.5029268420195463
720095,19.271050549366052,7.805681001771916,0.4583508722597001,1.4994630269810736
722536,19.22811283456574,7.801045337742819,0.4580701209740839,1.4964284231671254
724977,19.1688687362791,7.808282115705463,0.45733594165751623,1.4936419300399009
727418,19.11484667709424,7.787825900949897,0.4567260150752827,1.492026401041423
729859,19.065986493168797,7.772743502150804,0.455761306360396,1.4887512601637836
732300,19.022225233150714,7.755951703483795,0.45516879398026844,1.4870747453349595
734741,18.983497246916638,7.738494029113378,0.4542119827349054,1.485131726787257
737182,18.949734285446905,7.725648219450991,0.4536421579446342,1.4819449340800244
739623,18.920865611103793,7.705852952421858,0.4531239428757768,1.4828518315251475
742064,18.89681811749901,7.691481889961553,0.4519784285502426,1.4792545528434455
744505,18.877516458066083,7.674780407025329,0.4510976766175748,1.4750253646739542
746946,18.86288318239559,7.6695928330563365,0.45074734397396954,1.4726020523710028
749387,18.85283887934541,7.675718557660851,0.44997700835166227,1.4701818300234064
751828,18.847302325906,7.67550645121288,0.44927430074788915,1.4680972590401857
754269,18.83111301775002,7.675758639461898,0.44848740843160667,1.4674862104992386
756710,18.77358644084594,7.658873450703754,0.44808380272915616,1.4643480739749395
759151,18.720953435558105,7.642626109784953,0.4475604566178561,1.461071242098869
761592,18.673161364937876,7.629488608921422,0.4464656454850146,1.4583290055943636
764033,18.6301550314286,7.611016661744849,0.44554282755902835,1.4550312823606109
766474,18.591876749238487,7.597685135102333,0.4446603392669015,1.4524670044040036
768915,18.558266426574715,7.580893883287294,0.44434896200463203,1.4497988848949268
771356,18.52926165716631,7.56534640194885,0.4438120087192685,1.4477232930717194
773797,18.50479782043167,7.552221887624321,0.4429015756431002,1.4448052961222808
776238,18.484808189584115,7.549900877025227,0.44190221517775063,1.4438345178573584
778679,18.469224046914988,7.551862528702866,0.44137920797508845,1.4408665529007958
781120,18.45797480545021,7.535039441456738,0.4410636392274636,1.4392556733608728
783561,18.45098813614245,7.5200342703900995,0.4406656697404658,1.437166813293841
786002,18.448190099737875,7.506788141090193,0.4394460495852424,1.4346650006798138
788443,18.40244750933424,7.489651567240783,0.43881158694977973,1.4333445434193093
790884,18.35110710181674,7.479916872599948,0.43851930147749624,1.4314237941652135
793325,18.30431808929295,7.4805919771252105,0.4381147001622117,1.428004980938166
795766,18.26203189677833,7.475410304279566,0.4370805100189897,1.426040502706348
798207,18.22419765281758,7.4620537955334205,0.4366706282568024,1.4231351524689397
800648,18.190762257328835,7.445487983033251,0.435691427736367,1.4208952901059795
803089,18.16167045774783,7.43555947819489,0.43471832426618956,1.4190681135276093
805530,18.136864932961647,7.43579178541202,0.43379160130976807,1.4155546499787175
807971,18.116286384465297,7.4314627504406765,0.4333746742039494,1.4158163086443996
810412,18.099873634125963,7.418006214479875,0.43234564235194056,1.413413485714567
812853,18.087563727897948,7.40198934452832,0.43121761515579654,1.4093925204557554
815294,18.079292044798674,7.390630770869857,0.43046328919007365,1.4085812587980047
817735,18.074992410430873,7.373858689735828,0.4295556185428932,1.4076270860985758
820176,18.05310272017875,7.360473767886397,0.4290482081932913,1.4051868347772694
822617,18.002968927798676,7.34704045872214,0.4288407929360357,1.4032279857314736
825058,17.957124265756722,7.331657202544232,0.4281342774615473,1.4004410441758004
827499,17.915525846768546,7.320835389772785,0.42750291494704806,1.3975899709063313
829940,17.878128661554342,7.304151536839782,0.42628337841994346,1.395348023269359
832381,17.844885634884438,7.297221884934822,0.42602006334238446,1.3924261539574627
834822,17.815747689049953,7.299903704186068,0.42518664358302066,1.3895103901191763
837263,17.790663814353067,7.290095881277312,0.4241810648397671,1.3883863821090312
839704,17.769581146161894,7.279670345954059,0.4232229774503862,1.3864101607026627
842145,17.752445048030356,7.262976823409176,0.42277390329349857,1.3829963144728392
844586,17.739199200345652,7.250605254377122,0.42189569167261387,1.3808705399993513
847027,17.729785693933657,7.23710923675713,0.42154596690747015,1.379766875579651
849468,17.724145128027907,7.222817584791182,0.4205959308810257,1.37996991292421
851909,17.722216711989066,7.212465431597926,0.4196869940156778,1.3784059545433611
854350,17.67450645124499,7.196280041347187,0.41930556734627117,1.3761126579481302
856791,17.62955294777518,7.18443873690664,0.41899644797351826,1.3736548978040433
859232,17.588612152376157,7.1709656313231,0.4183991438764126,1.3722422519472388
861673,17.55164412416586,7.15723718840769,0.41788319725033224,1.3702616063475261
864114,17.518607005291237,7.146847667043819,0.4177740930934301,1.3698696891807804
866555,17.48945707390592,7.13125755701326,0.4167946755700554,1.3667616964743248
868996,17.46414880347731,7.119925509495807,0.416231060656055,1.3656056332970492
871437,17.44263492805657,7.10647382555428,0.41576289488062135,1.365678171818721
873878,17.424866513105634,7.09328669228152,0.4153263125286678,1.3636408883423812
876319,17.41079303144006,7.082860258759025,0.414390654623057,1.3612524843390106
878760,17.400362443816693,7.081410196990404,0.4140636825978994,1.3590171311144874
881201,17.393521283670367,7.085415660782255,0.4134257072811388,1.3584390343984747
883642,17.390214745485014,7.086698750088474,0.41229331492294435,1.3558882322044117
886083,17.363943794466866,7.088604263281676,0.4118229521563331,1.3534109541015629
888524,17.319833076121682,7.092553747007884,0.4114349584261783,1.3520336827377533
890965,17.279521786462396,7.0924039738298275,0.41075405168268825,1.3515925185943212
893406,17.24297438705918,7.093373639523304,0.4102208601229192,1.3500103292458894
895847,17.210153558856,7.079616716947467,0.4096664514423479,1.3499552681526137
898288,17.18102024642373,7.067092563390845,0.40956679856995026,1.3482865658342922
900729,17.155533707924757,7.056215751345992,0.40917157949212035,1.3464614347368065
903170,17.133651570494123,7.053875297948451,0.4088296445575306,1.3447178097707588
905611,17.115329890706466,7.055443764686314,0.4083451724837784,1.3425508145718257
908052,17.10052321976635,7.041637844289074,0.40777018293518735,1.339981053187251
910493,17.08918467303135,7.029517651640655,0.40731797525961194,1.3378758361468401
912934,17.081266003453976,7.018531588474618,0.40665682464431296,1.3356305740013565
915375,17.076717678509333,7.015902515862143,0.40574972200922527,1.3328112981651625
917816,17.069721476604414,7.019776564899913,0.4051856695563168,1.3326052211493682
920257,17.026409400178068,7.019712771994544,0.40432132056027975,1.33038093412625
922698,16.986701360349038,7.015514892215286,0.4039875718543269,1.3304199745638325
925139,16.95056565914688,7.00434222751538,0.4038339373385397,1.327794871963248
927580,16.91796894274656,6.990864365131417,0.40336918134954214,1.3264129167812748
930021,16.88887623843874,6.982403247757046,0.4027129105261327,1.3247569902565188
932462,16.863250996759408,6.98201660612056,0.4017434485216809,1.3222631644027971
934903,16.841055138541225,6.984041281753805,0.40141222916452857,1.3211948359736556
937344,16.822249106617093,6.98611468893514,0.40091073657147136,1.3197087703690156
939785,16.806791921877544,6.9862730602753595,0.40055277924610216,1.3186871164906935
942226,16.79464124335768,6.989247000218064,0.4000958188866505,1.3166939753987368
944667,16.785753432007382,6.975185519477291,0.3989814612744148,1.3149406114763285
947108,16.780083617779848,6.964039140739689,0.39823903599064603,1.313290851312973
949549,16.7775857696588,6.952614374174124,0.3973673945258364,1.3111563462445872
951990,16.74790981296403,6.948996205272144,0.3967857937114896,1.3086371377532202
954431,16.70878047368411,6.952484117649885,0.39623116949622256,1.30609108785109
956872,16.67304730748886,6.938399976954863,0.3958537221465064,1.3043010485772244
959313,16.640680438364168,6.932040321857259,0.39514145652699656,1.3010521447692136
961754,16.611648479528267,6.933309123898829,0.39478588720661756,1.2992323151064942
964195,16.585918568966935,6.9251378386781,0.39425387763585135,1.2971414410935111
966636,16.563456409443493,6.916104891495735,0.3939623185289321,1.2960785170785971
969077,16.54422631276381,6.914627233336667,0.3940210703706568,1.2948983972006702
971518,16.528191248050433,6.912794013559063,0.39319524739579337,1.2924624798416842
973959,16.51531289375633,6.901154936718704,0.3929106993882762,1.290022134666933
976400,16.50555169312817,6.889107194082843,0.39250989580250534,1.2877865860236708
978841,16.498866912811067,6.879959261508016,0.39199442375621435,1.2868393226099264
981282,16.495216704272355,6.890019709172361,0.39115511474888026,1.2851327947039042
983723,16.483118531945582,6.897594280139178,0.3903023268655066,1.2829610749051437
986164,16.444544909257004,6.885827177775814,0.3900600018784414,1.2818500467158438
988605,16.40920501089412,6.8813748334991125,0.3895254845432528,1.2815740588234665
991046,16.377072022356156,6.884143706542204,0.38908263167472296,1.2794665857341352
993487,16.348117717867936,6.871812682824768,0.38839166291532934,1.2796701188278368
995928,16.32231249034652,6.864812429489046,0.38798760447009284,1.2778537465784443
998369,16.299625385439327,6.8649864084001,0.38762168118676427,1.2762576626378592
1000810,16.280024139454678,6.85874113571351,0.38745148500330745,1.275970844193129
1003251,16.263475220981988,6.849242424324943,0.3870636014026852,1.273435320464204
1005692,16.249943875977593,6.836335375933675,0.38648268327831775,1.2725690225021211
1008133,16.23939417607256,6.826722701882198,0.38600705187908996,1.2712067727289205
1010574,16.231789069842538,6.814852656705411,0.38533320721619346,1.2699175807612861
1013015,16.22709043676506,6.803798599593081,0.38493326272146466,1.2671105074557896
1015456,16.225259143578686,6.794276098306285,0.38451213517152094,1.264370638724808
1017897,16.192914475192573,6.781796751043695,0.3844980991604971,1.2631135544872907
1020338,16.15795857063087,6.774588954090692,0.38408794634751564,1.2618900415475167
1022779,16.12606210433398,6.774294330644646,0.3837006640923117,1.2596326402622913
1025220,16.097199646401545,6.775102256316157,0.3831408900756346,1.2581057997720955
1027661,16.071344472496325,6.7769263333203655,0.3826675141551672,1.256718046026125
1030102,16.048468592802074,6.766819191373264,0.38270499284053044,1.254423321397643
1032543,16.028542784543568,6.757809700228795,0.38224852306938567,1.2528582109963524
1034984,16.011536627901638,6.745852857915117,0.38205246279134625,1.2527438236067017
1037425,15.997418545136691,6.735452292356783,0.38169785842109105,1.2503858522199784
1039866,15.98615584271624,6.725758365356969,0.3813199802662506,1.2484736989675584
1042307,15.977714756226488,6.713981773423053,0.3807154030264418,1.2472586628497258
1044748,15.972060497834336,6.706520029006516,0.38014241033592605,1.2473157380169577
1047189,15.969157306054814,6.705723369374432,0.37995353522746933,1.244963019451845
1049630,15.952924571418812,6.701868968036979,0.3796066682417613,1.2434754888887003
1052071,15.918343452738506,6.691773046026793,0.3791704598247048,1.2413057234840594
1054512,15.88668501126843,6.681348377794313,0.3785980623884083,1.238924303331019
1056953,15.857926297864681,6.672715309130955,0.37825378016975936,1.237259218449427
1059394,15.832043149297187,6.660648661933912,0.3781337412722892,1.235985535613449
1061835,15.809010212873682,6.651627606033249,0.3776948512210378,1.2340879973949486
1064276,15.788800974325454,6.640793355755069,0.3771292037107619,1.2325891525019375
1066717,15.771387788817137,6.630435077047703,0.3767294974687219,1.231071129148087
1069158,15.756741914925227,6.621767748675005,0.3760071334590852,1.2307748625966448
1071599,15.744833551413661,6.610086461700789,0.375630693667226,1.2290665515578347
1074040,15.73563187662025,6.601402910427917,0.3753543272087715,1.22803630039472
1076481,15.729105090254805,6.5905673840924495,0.37465450397878425,1.228146689107672
1078922,15.725220457398883,6.580564746598386,0.3743637392823867,1.229483091004424
1081363,15.723710762590535,6.571863557441588,0.3741574219283806,1.2287450566711775
1083804,15.689495342352092,6.560555666473393,0.3736918623772155,1.2273526134731836
1086245,15.658075495581228,6.552198915471686,0.3734271462241562,1.2261874201879928
1088686,15.629430480825555,6.541361708380107,0.3729845978123949,1.2246661891330866
1091127,15.60353841688857,6.531703616825726,0.3724282819701113,1.2225374697779359
1093568,15.580376303746922,6.522968992685002,0.37218911182318654,1.2222709261977225
1096009,15.559920046456345,6.512023024396711,0.3715083159777716,1.2215988349160132
1098450,15.542144481933091,6.50398281355964,0.371174758800741,1.221321128510724
1100891,15.52702340848151,6.493143574497975,0.37065115848575525,1.2193820278452119
1103332,15.514529617923651,6.483485183860067,0.3700394921815552,1.216982358174408
1105773,15.504634930173092,6.475001483998896,0.3695495507728233,1.2151751255193968
1108214,15.497310230083215,6.46446966884308,0.3693456422655385,1.2132460802902574
1110655,15.492525506389548,6.456736117882865,0.36873407707797184,1.212106250456021
1113096,15.490249892557005,6.445894509580751,0.3684633974837043,1.20991989071253
1115537,15.470637145941106,6.436893983188458,0.3680013461497971,1.208449789996002
1117978,15.439455700270042,6.428093818189413,0.3678951501648885,1.2085992185932442
1120419,15.410932686383191,6.417415258764238,0.36775514386518326,1.207732599525806
1122860,15.385048262059872,6.410443333116239,0.3672223092087156,1.2083462959246047
1125301,15.361781531890758,6.399599026750699,0.36666584616316567,1.2074645442459897
1127742,15.34111056775792,6.390912280161024,0.36656512378094813,1.2056976251858194
1130183,15.323012431962557,6.382079968105451,0.3661455886114066,1.203701412321367
1132624,15.307463202892997,6.3721553216924915,0.3659443276848805,1.2019921902742055
1135065,15.29443800311173,6.36500710882086,0.3658024369457674,1.201024095613934
1137506,15.283911029728015,6.354159998579257,0.3653759341198609,1.2005995551673556
1139947,15.275855586910978,6.345777744885015,0.36512649788746154,1.199126864792768
1142388,15.270244120388517,6.336913909452931,0.3646638754305214,1.198027174917013
1144829,15.267048253768294,6.326739606252276,0.36414781590900364,1.1965403121771576
1147270,15.26106799584397,6.320471004124231,0.3638290990507546,1.1954018769966264
1149711,15.2301241334935,6.309659376366093,0.3630324378913369,1.195112924084067
1152152,15.201730015113077,6.301572374067843,0.3626892697464743,1.1932815417324707
1154593,15.175867625012623,6.2926773363312885,0.3626918011924697,1.191781827604407
1157034,15.152517955323741,6.2833840515408,0.36221413089783794,1.1905760555984979
1159475,15.131661023524021,6.276420438910954,0.3617948500921111,1.189847754549155
1161916,15.113275892400694,6.265932886290882,0.36132321441550747,1.188341120909613
1164357,15.097340692364243,6.258132653549747,0.36099758390404635,1.1869161276993012
1166798,15.083832646010418,6.249207135853332,0.3608157267267684,1.1861213140285578
1169239,15.072728094817387,6.240215936490186,0.3606056171156746,1.1850280926659358
1171680,15.064002527854454,6.233195107830201,0.360466106020984,1.1829798728823357
1174121,15.05763061236917,6.22302465225633,0.36011478012019527,1.181717544979517
1176562,15.053586226111502,6.215502836101718,0.3598348626526856,1.1797346302438005
1179003,15.051842491246552,6.20654736989988,0.3594779090546595,1.1789661151273052
1181444,15.029446296542691,6.197501184020549,0.35897811446933364,1.1777299484945025
1183885,15.001186765994131,6.190757205314914,0.3587509577346024,1.1754301043764848
1186326,14.975358935406982,6.180929906921424,0.3581934888548113,1.1730768373532219
1188767,14.951945493861762,6.173678415601027,0.3580740134936324,1.1713644758409214
1191208,14.930928209961913,6.164693487399505,0.3577950839928065,1.1707670129907641
1193649,14.912287949051525,6.1562807395035914,0.35753007723583574,1.1709383075008217
1196090,14.896004692607754,6.149148879210953,0.3574555449293927,1.1698707454131065
1198531,14.882057559722616,6.13958600512255,0.35706007460519756,1.1684565160457148
1200972,14.870424830578424,6.1325971656393,0.3570004227601834,1.1664579117187646
1203413,14.86108397181124,6.123583371563425,0.3564677361007717,1.1641860547923488
1205854,14.854011663648015,6.115447681695869,0.3561364750823547,1.1627047479823103
1208295,14.849183828695054,6.10826203499057,0.3557317258803213,1.1610421556415338
1210736,14.84657566224882,6.098990348678591,0.3556196529489733,1.1595781167700434
1213177,14.836846679989666,6.09225671880049,0.35528537638222696,1.1575680040274074
1215618,14.808726400401216,6.08321460520021,0.3545963225988512,1.1562303380668408
1218059,14.782944032572374,6.075348243974095,0.3542236569650766,1.1547394212948985
1220500,14.759483794665256,6.068109923088442,0.3539800070652585,1.1549176158056196
1222941,14.738329034933741,6.059121416575612,0.35374092782108785,1.1545481296983604
1225382,14.71946224655377,6.053716097309282,0.3532442598748037,1.153153408512427
1227823,14.702865084466731,6.054063317510815,0.3529093184181907,1.152523934464352
1230264,14.688518384164706,6.051614945431135,0.3528063552247197,1.1509070809943174
1232705,14.676402182336394,6.044316833393059,0.3525770006160381,1.1498381245521285
1235146,14.666495739283755,6.0355729861882885,0.35186755688252935,1.1487314780207487
1237587,14.658777563010949,6.029995325780067,0.3517674637002877,1.1472926779408685
1240028,14.65322543487991,6.029699273043257,0.3511886235250888,1.1451812893613575
1242469,14.6498164367201,6.0275453331794715,0.3509209426793874,1.144584291737252
1244910,14.648526979274475,6.0201233860134,0.3503476594348935,1.1430678427844263
1247351,14.623824649911665,6.0116028422848675,0.3499558417217231,1.1422375572183003
1249792,14.59809723689732,6.005505653556079,0.34948883834008554,1.1409177336556509
1252233,14.574605258006532,5.9963107119852435,0.3489548066011776,1.1394730093202374
1254674,14.553333489499567,5.989127936412966,0.34887393507544273,1.1396762733258565
1257115,14.534265897696562,5.981659233036268,0.3483883656908286,1.1390563717734994
1259556,14.51738565359283,5.973400614706531,0.34773436187284773,1.1378421494803075
1261997,14.50267514927898,5.967532808016615,0.34743456748675416,1.1375299174207973
1264438,14.490116016097527,5.958314197093401,0.3469159862699692,1.1366840354668828
1266879,14.479689144459057,5.951373716332218,0.3465409623232555,1.1350971562148062
1269320,14.471374705233561,5.943859213192832,0.34623848924239387,1.1336340596236327
1271761,14.465152172625366,5.9358555686893695,0.34597380205802136,1.1321987854960835
1274202,14.46100034843389,5.930026215809897,0.34561919203716196,1.1312424884676653
1276643,14.458897387596936,5.920969107575548,0.3454820807206481,1.1304628972737176
1279084,14.446003580409823,5.916805783236076,0.3453014866266659,1.1287042190386185
1281525,14.420339383510301,5.917673754974456,0.3451934468405794,1.1265188553460312
1283966,14.396829032707195,5.918291911361333,0.34523892633759856,1.125082921414501
1286407,14.375458597786972,5.920708033219991,0.3448881142710951,1.1242990584652715
1288848,14.356213380889503,5.912312655704289,0.34451890554439185,1.1234041657339109
1291289,14.339077929172348,5.905762512666911,0.3440728007822718,1.1239015298573414
1293730,14.324036049153182,5.898089922829218,0.3437317149618276,1.1233992574781297
1296171,14.311070822672548,5.890507021217491,0.3433280418735604,1.1216007327563695
1298612,14.300164624411549,5.884470711642278,0.342904247541156,1.1202229435130189
1301053,14.291299140891864,5.875864222837932,0.3426299385674673,1.1190714553887262
1303494,14.28445539087895,5.869538696039514,0.34197724330208645,1.1180784045859886
1305935,14.27961374710332,5.861825358192991,0.34157703224305785,1.1164971377021369
1308376,14.276753959209529,5.854478934730692,0.34114216340983416,1.1160758942661912
1310817,14.274826459566173,5.848381683803245,0.34073680300161946,1.11556891727586
1313258,14.249232664236398,5.847144971657554,0.34054778201930314,1.1151341765083378
1315699,14.22571582590354,5.847510031148791,0.3404599743384357,1.1131977830876008
1318140,14.204263188305378,5.839724512426044,0.340079439491293,1.1121891870002922
1320581,14.18486126717256,5.836762955563682,0.34007400998620546,1.1104590525765201
1323022,14.167495861182076,5.8385794319351305,0.3397901313734252,1.109175427077408
1325463,14.152152064471471,5.831665264177489,0.3395499463658459,1.1081785042841723
1327904,14.138814280665237,5.82570018775378,0.33922349575144584,1.1074921672648554
1330345,14.127466238357659,5.817845509568884,0.3390132465079268,1.1067157793819173
1332786,14.118091007989907,5.810887967027415,0.3386407788166593,1.104767644167919
1335227,14.110671020052813,5.804603749703713,0.3383790478901332,1.1033541947627823
1337668,14.10518808454142,5.796662222447941,0.33799029142424614,1.1019991012787063
1340109,14.101623411582013,5.790905783974549,0.33760108956887624,1.1007654658440722
1342550,14.099957633148218,5.783014836105683,0.3371627488927541,1.0986979297695207
1344991,14.084376151566975,5.776277047911388,0.3372532098836432,1.0980649368358741
1347432,14.060863399812572,5.769937699844843,0.3372482541914591,1.0975270975379343
1349873,14.03934335813871,5.762226850330332,0.3369660293211357,1.0975102236531074
1352314,14.019803646803439,5.757475393944638,0.33694722311682845,1.0967388003485101
1354755,14.002231204674576,5.757621593885949,0.3363593480305737,1.0957278486217321
1357196,13.986612300132995,5.755756631461608,0.3361502222434795,1.09502074847382
1359637,13.972932543387335,5.7493297660990414,0.3359619949561404,1.0936324259615315
1362078,13.961176900152863,5.741813150576577,0.33558783588523594,1.0920986202030623
1364519,13.951329706641083,5.736422706642726,0.33541374963650283,1.0912163272813078
1366960,13.943374685800974,5.728432119325841,0.335112499141113,1.0900496644629467
1369401,13.937294964747371,5.7250169867220215,0.33488935169523254,1.0892117885604713
1371842,13.933073093307282,5.7261367528225655,0.3345185272939827,1.088330247873812
1374283,13.930691063610556,5.721043062899937,0.33451460236203207,1.087396655045977
1376724,13.925401900599027,5.715812819006113,0.3343315151865079,1.0855075234053304
1379165,13.901902650595996,5.707761993691881,0.3340982995481678,1.0839549774172845
1381606,13.880328524112409,5.701587569327266,0.33375991767054847,1.0824640471135605
1384047,13.860668148387091,5.695027893397033,0.33328198345708265,1.0813152777338682
1386488,13.842909502809619,5.6879169689190885,0.33299725673385155,1.0796282118125682
1388929,13.827039928402177,5.6828332362559815,0.33259249140425573,1.078124191694553
1391370,13.813046138619178,5.682201640113584,0.33216287816372364,1.0770093914629368
1393811,13.800914231424539,5.6812849648661246,0.33213795710447797,1.0755995639089913
1396252,13.790629702600977,5.674647346210367,0.33185309040393035,1.0745473125049823
1398693,13.782177460240186,5.667717874866486,0.3313162480321724,1.073823303052919
1401134,13.775541840357858,5.662536367659629,0.33103321913761913,1.0737664811154473
1403575,13.770706623572991,5.654690466435064,0.3308521267141055,1.0726184396059024
1406016,13.767655052786788,5.648880213432916,0.3307760385917551,1.0710405914215981
1408457,13.76636985179276,5.642195555454476,0.33024723682336754,1.0707621686216116
1410898,13.748494182472424,5.635471094512957,0.330001495662898,1.0706609783339038
1413339,13.726877973270993,5.630225961239061,0.3298158447191339,1.0697053529899812
1415780,13.707112461962886,5.636041982760696,0.32945794867239925,1.0688828786884466
1418221,13.689186579029654,5.641252879773542,0.3295544919811943,1.067762219003585
1420662,13.673088646884153,5.6344678325471405,0.32925963555730153,1.0660465053692714
1423103,13.658806389327337,5.627857740310987,0.32903627026168697,1.0655921459959006
1425544,13.646326942201908,5.622518519455,0.3289728944650561,1.065639705558397
1427985,13.635636865203693,5.615049590464632,0.32863139767759214,1.0639325183949717
1430426,13.626722154806735,5.611085796386739,0.3282417746747865,1.0629465152227866
1432867,13.619568258253379,5.611367843341733,0.32795903050030617,1.0626068724488678
1435308,13.614160088556405,5.60825376057162,0.32780691902020276,1.0623022628403775
1437749,13.610482040456242,5.602798197855524,0.3276267818253222,1.0621422148416693
1440190,13.608518007272874,5.5955067968905015,0.3273202558806768,1.061294588359829
1442631,13.600325304839565,5.590167658918423,0.32718275770664956,1.060654721956894
1445072,13.578677839763769,5.583271029783513,0.32661955761049394,1.0595850188451583
1447513,13.55882129239395,5.580572023591444,0.32646699141422963,1.0596741529264182
1449954,13.54074546389023,5.582034423215603,0.32608036844577876,1.0590478049327405
1452395,13.524439575929911,5.576145924880492,0.3258430294073772,1.0583126494331572
1454836,13.509892278972815,5.570956678483003,0.32564856117458957,1.0569771997796407
1457277,13.497091661647872,5.563994463471702,0.32535919336941915,1.0561005368618186
1459718,13.486025261227633,5.55793726429231,0.3251884816474771,1.0544814058826688
1462159,13.47668007515281,5.552340881123935,0.32506138478284846,1.053281436365888
1464600,13.469042573564586,5.54542247852046,0.32489537753486397,1.0528219998614523
1467041,13.463098712798303,5.540407674967535,0.3247808447546846,1.0524099893233354
1469482,13.458833949788565,5.533405938848516,0.3247985987900796,1.051880380994948
1471923,13.456233257332258,5.527532082705013,0.3242098120655626,1.050601324883548
1474364,13.455281140153167,5.521881260535022,0.3242901527229705,1.0499747873053769
1476805,13.435438447243232,5.515154958617146,0.32411880867059034,1.0495754188484352
1479246,13.415503681544704,5.51031055609733,0.32401300961320606,1.0495481739988783
1481687,13.397293694345546,5.503270055804996,0.3238098481304647,1.0487467582873595
1484128,13.38079853252472,5.500281946606187,0.32353052004832217,1.04852827615203
1486569,13.366007697661859,5.501312987180387,0.32351312896295786,1.0476780183972407
1489010,13.35291015429492,5.496621820085944,0.32345859748221467,1.046771030836558
1491451,13.34149433920022,5.491916598300943,0.3230789056705192,1.04688445270756
1493892,13.331748171662284,5.484815829150546,0.32275751301708694,1.0456005763986096
1496333,13.323659064696782,5.478930529274886,0.32252720787952516,1.045400564070092
1498774,13.317213937186178,5.4734231901617205,0.3223383357992203,1.043859899078514
1501215,13.31239922688401,5.4671300011027215,0.322354737085917,1.042282232508959
1503656,13.309200904240692,5.4625877260240525,0.3222503225502556,1.0406677172301677
1506097,13.307604487000663,5.455450322699444,0.3219541309431022,1.0394763262680258
1508538,13.296891965695528,5.450076773242212,0.3218013261600903,1.037964907656913
1510979,13.276890647655652,5.444244727699664,0.32150460771780415,1.0379135282296443
1513420,13.258560933331657,5.442346600637677,0.3213839578618698,1.037120317317183
1515861,13.241893627884497,5.444348586658026,0.3213353133827668,1.0371327562486479
1518302,13.22687901570023,5.437465573875193,0.3213572736155022,1.0367819607139928
1520743,13.213506867640795,5.432234929814968,0.3207699408547966,1.0358586040112305
1523184,13.201766449255667,5.4263299592667344,0.3204249494008563,1.0345771889028177
1525625,13.191646529926409,5.420284271823951,0.32027329689688255,1.0335912796513156
1528066,13.183135392912433,5.415656584497723,0.3200168855234729,1.0325359975275141
1530507,13.176220846262582,5.408802015871631,0.3197116247849128,1.0306570127844303
1532948,13.170890234554005,5.403735509720417,0.319377665981778,1.0291617738683534
1535389,13.167130451416538,5.397782436187288,0.31900914911536143,1.0277297811318782
1537830,13.164927952798168,5.391908891673134,0.3188441677275971,1.0269737515018849
1540271,13.162790339682639,5.387219801128821,0.31864029888442463,1.025731268025707
1542712,13.142733098472604,5.380545255159626,0.31859973825706284,1.0263712669662437
1545153,13.12429686573441,5.3771083746765385,0.31828504634795785,1.0254716287572667
1547594,13.10747314433401,5.377468399810301,0.3176945297825186,1.0253760686611184
1550035,13.092252939572559,5.374587820101215,0.31785504141350235,1.02427979401709
1552476,13.078626765538312,5.369814408471369,0.31769535792541476,1.0245829627747478
1554917,13.066584652361726,5.363295537869182,0.3173375222848549,1.0240922227622233
1557358,13.05611615434984,5.3585227299073,0.3170888678435449,1.0227618233173559
1559799,13.047210358972517,5.352454977351087,0.31685785975548997,1.0226046012746084
1562240,13.0398558966698,5.346892544120759,0.31651386587611113,1.0215083101419562
1564681,13.034040951446457,5.342060645866364,0.31610603040491386,1.0206420221246935
1567122,13.029753272216904,5.335714363249929,0.31571773814158133,1.0201958800238973
1569563,13.026980184861044,5.3310953968557575,0.31553988424199947,1.019822838620583
1572004,13.025708604949077,5.324982811819456,0.3153645184643523,1.0195802261318796
1574445,13.0127999814075,5.322588670575008,0.31491306628366406,1.0188113141428397
1576886,12.994269333627997,5.323883523124896,0.31460513859988115,1.0194530919426483
1579327,12.977303653925013,5.318884898643434,0.3143738184246354,1.019164371064587
1581768,12.961894612343881,5.315183003759782,0.3142332282608149,1.0178818745568332
1584209,12.948033408885491,5.315148705810795,0.314263294503447,1.0171550489310588
1586650,12.935710779904195,5.313237310978838,0.31393303166298103,1.0162244615880527
1589091,12.924917005334459,5.308247664936131,0.31340377481279985,1.0150675504000481
1591532,12.915641916722722,5.306903456549952,0.313221747244087,1.0142274511861418
1593973,12.907874906037543,5.308029671467798,0.3128959037034237,1.013595860487098
1596414,12.901604935228477,5.301772223476865,0.3127251848032531,1.0126755641693717
1598855,12.896820546501052,5.299137327472579,0.31236532552738827,1.0117824418999348
1601296,12.893509873272954,5.300097315578296,0.31208275024576665,1.010798239597508
1603737,12.89166065177396,5.295746403485214,0.3117177695562633,1.0099214081982724
1606178,12.886876639574584,5.291478699057388,0.31158314177495766,1.008998019810549
1608619,12.868262679300814,5.285162019112396,0.3112344686550498,1.0080499983584152
1611060,12.851168346952889,5.280140988470096,0.3109764714412566,1.0074671601758018
1613501,12.835585926255648,5.275002818242855,0.31067809778832367,1.006254513763754
1615942,12.821507250976582,5.269233722254596,0.31054156818510265,1.0049961732386055
1618383,12.808923710554923,5.2651080371534595,0.31030521971740116,1.0042273842077196
1620824,12.797826256512014,5.258751975479453,0.3100618738454265,1.0037034445975923
1623265,12.788205409622561,5.2538800017004315,0.3101147252177857,1.0036197798852107
1625706,12.7800512678236,5.248690812902339,0.3099127335120793,1.0035209163713776
1628147,12.77335351483508,5.242811289242947,0.3095375234315148,1.002708614149889
1630588,12.768101429463515,5.239066579286017,0.30922487046032654,1.0017595359851954
1633029,12.764283895557607,5.232719809411996,0.3089321972416967,1.0008726664151626
1635470,12.761889412582544,5.227993752094621,0.30870812882730153,0.9997752500172724
1637911,12.760906106777705,5.222754405019074,0.3085173158478836,0.9991660103453305
1640352,12.746076269267443,5.217294050635606,0.30829808755787214,0.9982141084871398
1642793,12.728865543269958,5.213214558686027,0.3081181584888234,0.9969290206628225
1645234,12.713124020089591,5.212896649646368,0.30779239945204206,0.9961834517463111
1647675,12.698844119740679,5.212688804744551,0.30763417256272246,0.9948562191469856
1650116,12.686017836283964,5.207380320731291,0.30749538837818663,0.9945483960646617
1652557,12.674636743502218,5.202049873506887,0.3072572681803133,0.9940447967729537
1654998,12.664692001294961,5.19787380383533,0.30690812451897925,0.9929855963484827
1657439,12.656174362772177,5.191822463479728,0.30673159256116644,0.9930258525012137
1659880,12.649074182024314,5.18735819711672,0.3066013285069606,0.9921428735276697
1662321,12.64338142254327,5.1820019259397165,0.30658272681917736,0.990879478805532
1664762,12.639085666266958,5.180061132717509,0.3061188409756584,0.9898616663787919
1667203,12.636176123217727,5.181509711811423,0.30585888415280765,0.9899869324505718
1669644,12.634641641703116,5.1863151694362655,0.3054062281268558,0.9890213373863845
1672085,12.62752317637444,5.190847180826233,0.30524605894365675,0.9877121268556383
1674526,12.610207363249794,5.1853907941988036,0.30490629248835344,0.9864300522774042
1676967,12.594319937879858,5.180296157755393,0.3047613221235109,0.9860927866375079
1679408,12.579853863155742,5.175945069886738,0.304566986465676,0.9850554915020955
1681849,12.566801693493831,5.174939946932999,0.3040845580195136,0.9838450701641536
1684290,12.555155579849615,5.17526569773647,0.30400045033485723,0.98313688301217
1686731,12.54490727541115,5.1697475584340316,0.3038899018409671,0.983360267276583
1689172,12.536048141954815,5.164776375798375,0.304049995847505,0.9825966547018296
1691613,12.528569156843433,5.1603512849694555,0.30381773303141707,0.9824301102208187
1694054,12.522460920644704,5.1592345689764185,0.30358636290843816,0.9823233675527305
1696495,12.517713665345495,5.159809441400504,0.3030370554257206,0.9818507298073784
1698936,12.514317263135709,5.1542313306318075,0.3027355694399848,0.9802338867133236
1701377,12.512261235733401,5.149381160246992,0.30263000038424204,0.9793586518786274
1703818,12.511534764221237,5.144884071239987,0.3022264725149173,0.9783973977860161
1706259,12.495018538571454,5.139345514315617,0.3018523769543569,0.9776624107287442
1708700,12.478997428910512,5.135044216974965,0.3015962157366955,0.977478117105081
1711141,12.46435913752702,5.1296055122143365,0.3014432016215529,0.976648588971832
1713582,12.451096738702375,5.124994400276519,0.30121688156124454,0.9768737677789499
1716023,12.439202919289832,5.120445084149129,0.30104068437541864,0.9765286517816757
1718464,12.42866998377427,5.123221325347915,0.30085750800210387,0.9761050067911398
1720905,12.41948985995935,5.129276820343362,0.30067512825795173,0.9758824426752098
1723346,12.411654105264855,5.123583868231284,0.30044285792090586,0.9751295102352167
1725787,12.405153913614685,5.118689835017753,0.30012956438690264,0.9737363126572925
1728228,12.399980122894092,5.114285438084649,0.2997839108620772,0.9725246282717289
1730669,12.396123222952598,5.109060919286977,0.29948618034115976,0.9712613028030039
1733110,12.393573364127406,5.105249172414101,0.2991164534299449,0.9705515382457018
1735551,12.392320366260344,5.099516361818625,0.29923046154703664,0.9702140165459447
1737992,12.383135345779571,5.098907407758281,0.2991372814953188,0.9695282798281029
1740433,12.36699187175747,5.1048200246589115,0.29882661599367316,0.9697152314727873
1742874,12.352194321178327,5.1029596697452,0.29875589817485126,0.9689292969137293
1745315,12.338736251099352,5.099234109908743,0.2984119034628103,0.9683692208063035
1747756,12.326610846435639,5.093432778993919,0.2984726066140226,0.9679632315591463
1750197,12.315810924446817,5.0890434280211965,0.2982923947041991,0.967962530151191
1752638,12.306328939818167,5.0842771325693965,0.2980643264941699,0.9676686176246178
1755079,12.298156990321122,5.079228218763717,0.297638269813652,0.9674807217877774
1757520,12.291286823036192,5.075488695656408,0.29753407145042643,0.9665813296183926
1759961,12.285709841119258,5.0748631921113025,0.29742372071124057,0.9664573691354637
1762402,12.281417111090438,5.0742494956106965,0.297307422433952,0.9656370772230591
1764843,12.278399370622902,5.069420336658933,0.29712983057646497,0.9654528287795893
1767284,12.276647036807606,5.064488027985734,0.29692296979514876,0.9652814381176575
1769725,12.274404647927742,5.060674819456874,0.29679982120492704,0.9645932103541683
1772166,12.258149307514893,5.059942331100968,0.2967093678612963,0.9639273648815261
1774607,12.24320453851655,5.05957173716597,0.29630365201975445,0.9627187174139421
1777048,12.229564346746502,5.054681378236829,0.2962224846030251,0.961708337130617
1779489,12.217222380452013,5.055844433193313,0.29580538767722575,0.96107315762752
1781930,12.206171934281986,5.062149223864774,0.2956786458629679,0.9606547372834002
1784371,12.196405953818266,5.062224267106698,0.2954627603784732,0.9600490211833119
1786812,12.187917040657178,5.0620455683546925,0.29538093672956006,0.9597176195024811
1789253,12.180697458026357,5.057065878378022,0.29528225033656263,0.9589145049585786
1791694,12.174739136920145,5.054928491260284,0.2951493236420432,0.9588004511016266
1794135,12.17003368273505,5.055646409541987,0.2947714945940502,0.9573593635900227
1796576,12.166572382385176,5.055246298117628,0.2946128265876786,0.9567025839777954
1799017,12.16434621187591,5.055279227757407,0.29464361311224363,0.955745997705717
1801458,12.16334584431289,5.05022892613244,0.29453579404482827,0.9561554587008113
1803899,12.152325569361137,5.045589224504118,0.29421212784857476,0.9559924365939211
1806340,12.137244781471109,5.041519088703593,0.2942766516950694,0.9550664967794098
1808781,12.123435091259783,5.040418915138379,0.2942851454124034,0.9545693984965783
1811222,12.110890578387306,5.040680126248586,0.2939556063287666,0.9538253645596277
1813663,12.099604982346321,5.035574559746099,0.29382532266062833,0.9526182741069696
1816104,12.089571706494315,5.033422881702976,0.29374572350327055,0.9516530958163256
1818545,12.080783822608382,5.034205130242783,0.2937008151996575,0.9518835880319815
1820986,12.07323407594944,5.030004570246345,0.29343624108883315,0.9515144340880753
1823427,12.066914890821135,5.026196539998399,0.2933096144342197,0.9511959088952435
1825868,12.06181837660713,5.021037147492178,0.2931201235829519,0.9506121763641078
1828309,12.057936334268724,5.0210869614969385,0.29299028913363595,0.949694040216618
1830750,12.055260263283508,5.026830790183027,0.29254462947209886,0.9494699938441192
1833191,12.053781369004179,5.024049871717824,0.29253311077542704,0.9490181578777084
1835632,12.049385497330693,5.020323922487991,0.2922328846184877,0.9479571053966751
1838073,12.034179117043147,5.01509837383267,0.292165239502312,0.9476079069974612
1840514,12.02021169956885,5.010763127795619,0.2921839075808693,0.9468856135351801
1842955,12.007477726608096,5.0064867012187575,0.2918058846712341,0.9464395075369472
1845396,11.995971352527194,5.008621028776469,0.2917198985785327,0.9456076298258466
1847837,11.985686407937663,5.01429183816843,0.2915917135784348,0.9450557591517108
1850278,11.976616403771525,5.013776479061574,0.2914381861609169,0.9448802855512108
1852719,11.968754535841304,5.014281646495651,0.2912378529900058,0.9441018643584089
1855160,11.962093689871962,5.014661750058393,0.29107801711376863,0.9433170069972016
1857601,11.956626446990109,5.011203212206797,0.29075796525437053,0.9426237596081272
1860042,11.952345089654635,5.0076385589881145,0.2904402535095406,0.942731517369518
1862483,11.949241608011304,5.002288284940036,0.2903127126843718,0.9416440399070393
1864924,11.947307706652708,4.9981284231967,0.2900892110061045,0.9404605514390945
1867365,11.946534811763666,4.993705701098328,0.2900489651559488,0.9401524021534375
1869806,11.93387997117541,4.988954164142967,0.28981160704833275,0.9397143784053654
1872247,11.91976581284433,4.985452091980115,0.28944597796563143,0.9392062042143359
1874688,11.906854610301544,4.984744050163081,0.28918689922915425,0.9387591998143578
1877129,11.895140905155932,4.983898421224553,0.2890093405109421,0.9377105871572865
1879570,11.88461892711399,4.979419173226541,0.28896661207361873,0.9368208411498715
1882011,11.875282597618366,4.981366257838393,0.28881600230284044,0.9362040106135886
1884452,11.867125533947725,4.9873337718244315,0.2886453152865296,0.936603815501346
1886893,11.860141053766512,4.98249764719386,0.28865361151809305,0.935906374044303
1889334,11.854322180111897,4.978519151731751,0.2885274421492712,0.9352490980856548
1891775,11.849661646803618,4.973970168788185,0.28825287830893037,0.934998506837113
1894216,11.84615190426127,4.969412500947206,0.28813403417828204,0.9345111348920763
1896657,11.843785125712186,4.965764822035502,0.2879953860717756,0.9339498575900577
1899098,11.84255321377199,4.964851406753726,0.2877508020564985,0.9330624893546225
1901539,11.836227480414449,4.964425086735334,0.2873039229158902,0.9333039244634946
1903980,11.82197684396099,4.959822668471718,0.2871094794194777,0.932588625689187
1906421,11.808899852303734,4.955366542949309,0.28709826960661783,0.9315188621152073
1908862,11.796991408790436,4.951656724088577,0.2871679753467109,0.9314966829490827
1911303,11.786246116213821,4.946630347590849,0.2869269155411529,0.9305299177297705
1913744,11.776658280052269,4.942855760815649,0.2867930330146188,0.929405219536425
1916185,11.768221912149347,4.938213382553405,0.28668812828389345,0.9290363230678834
1918626,11.760930734822379,4.933869610970933,0.2863512160951269,0.9283254862903542
1921067,11.754778185388675,4.930112517875071,0.28608892858219204,0.9276588508804422
1923508,11.749757421096946,4.9328753711116375,0.28587622085801545,0.9271735339157479
1925949,11.745861324449915,4.9373566184586535,0.28568885616065515,0.9269798205312247
1928390,11.743082508903074,4.937113127734634,0.2855908306019011,0.9269920158261084
1930831,11.741413324923395,4.935080618484801,0.28528510506705257,0.9259413901113512
1933272,11.740845866390819,4.931237668200488,0.2850683338172069,0.925667970588554
1935713,11.726731383958857,4.926408185062554,0.28506720351064435,0.9249693967642131
1938154,11.713499313621481,4.9228036819576495,0.2848693079526026,0.9245028093744703
1940595,11.701407934425294,4.918048482634479,0.2845492061828127,0.9237783653650291
1943036,11.690452198200507,4.915935203354576,0.284357285501774,0.92326762539095
1945477,11.680626769964999,4.916447392208678,0.28423504322598037,0.9228428174928912
1947918,11.671926031219874,4.912660683570273,0.28418404455383267,0.9220594729843189
1950359,11.66434408365396,4.90914560860157,0.2839699901544767,0.9217289438997108
1952800,11.657874753247448,4.904341878961282,0.28395458645823135,0.9211613273512629
1955241,11.652511594763382,4.9002744031554455,0.283683752170566,0.9207449466318431
1957682,11.648247896614716,4.8963298095451675,0.28350863159689604,0.9196999627608428
1960123,11.645076686093294,4.891713076300174,0.28330621299230785,0.9191031822112483
1962564,11.64299073494629,4.888298944712642,0.2830903765854632,0.9184674310826876
1965005,11.641982565284403,4.883458726638228,0.2828486139119924,0.91819152103363
1967446,11.633922662904114,4.879496389137245,0.282718432424136,0.9176137162243467
1969887,11.620545548967192,4.875508440539652,0.282552814445415,0.9166417951619307
1972328,11.608282305362971,4.871000988680472,0.2824240070925301,0.9158901782837079
1974769,11.597128210699154,4.86768606697194,0.28223660225078706,0.915933968584443
1977210,11.587078266844113,4.862809888439672,0.2820327219016053,0.9155715795751594
1979651,11.578127201871414,4.858950903642847,0.28181318731424737,0.9147662044716696
1982092,11.570269473394264,4.8549202210794276,0.2814852819648943,0.9141707802101636
1984533,11.563499272281133,4.850520213914855,0.2811914985689676,0.9138703719525173
1986974,11.557810526742712,4.847329107475617,0.28112380861853564,0.9130529922623092
1989415,11.553196906779133,4.846689268212292,0.2808975965611195,0.9124881219381448
1991856,11.549651828975401,4.847185606117695,0.28081384664467035,0.9116144482358246
1994297,11.547168461631795,4.84734941148037,0.2804500029132609,0.9112548742251729
1996738,11.545739730215205,4.847140629075413,0.28032172506015046,0.9107892152567675
1999179,11.543450059360698,4.847893498296955,0.28022571329023804,0.909860118750377
2001620,11.529937311446561,4.84314706657947,0.2800294246846324,0.9090942025733566
2004061,11.517512596810695,4.83945449163938,0.28007369317806363,0.9085187029475901
2006502,11.506171500213009,4.835307173090806,0.279837587793704,0.9080799975125173
2008943,11.49590933933601,4.831084172416584,0.27969085821447104,0.9078584046818418
2011384,11.486721167408406,4.8277600363140385,0.27941952265442543,0.9072937463090396
2013825,11.47860177620036,4.826936469546965,0.2792538031954065,0.9062935957028614
2016266,11.471545699382839,4.826425250123304,0.2792560226242597,0.905456581064882
2018707,11.4655472162423,4.822226960865878,0.2793051029227069,0.9054741442064738
2021148,11.460600355740974,4.81809541937101,0.27914695229399883,0.904853881491873
2023589,11.456698900911832,4.814712835459482,0.27905257615172696,0.9041462828517226
2026030,11.453836393576413,4.810058566010237,0.2789982895739307,0.9035563218223204
2028471,11.45200613937279,4.807486013646291,0.27882638469846155,0.9042235165440156
2030912,11.451201213080019,4.8073795244644995,0.2785409583373699,0.9031670392978786
2033353,11.441579101246514,4.805204078200893,0.2784666267292801,0.9025033994966972
2035794,11.42900267998524,4.80176428334467,0.2784074649350196,0.9017558015674353
2038235,11.417485261381152,4.800779331195258,0.2782792620810154,0.9013977196418667
2040676,11.407022459407797,4.803020002227616,0.2780754224029604,0.9017527352775564
2043117,11.397609632559721,4.810970620996742,0.27805387086065425,0.9009475225019425
2045558,11.389241886536805,4.812926489638663,0.2778374649833958,0.9002959424080144
2047999,11.381914077276281,4.809396791698519,0.2776938301101593,0.8996712507216178
2050440,11.375620814324787,4.804900455487288,0.27756093855084335,0.8988915988151733
2052881,11.370356464541757,4.8015231973382075,0.2774451265685438,0.8979915191804811
2055322,11.366115156124451,4.797158675934132,0.27730065338792687,0.8979042379730344
2057763,11.362890782943937,4.79327123894077,0.2771111333172783,0.89744567407363
2060204,11.360677009180623,4.789698566928541,0.27706299200324147,0.89688939478961
2062645,11.35946727424683,4.785303714295652,0.27673414020163045,0.8966096971455031
2065086,11.35538075378358,4.7820190139729775,0.2765991904352601,0.8955365113493998
2067527,11.342661806128696,4.777618090591077,0.2765683399506761,0.8948653544876727
2069968,11.330978116621026,4.777398386158252,0.2762733411445661,0.8944235046075777
2072409,11.320325577389267,4.781760710914597,0.27605356700973055,0.8936181623380003
2074850,11.310699833706277,4.78205636996766,0.2758475468877417,0.8930325046392812
2077291,11.302096286388235,4.78255401139967,0.2758481208227598,0.8927498132457254
2079732,11.294510094525876,4.778089129659275,0.27571855271475376,0.892234323608369
2082173,11.287936178541031,4.774361592289686,0.27596317762838546,0.8909693398670492
2084614,11.282369223560753,4.770673659455541,0.2758821542354959,0.890418298993578
2087055,11.277803683100414,4.769343513584451,0.2756765545780238,0.889960977213834
2089496,11.27423378304623,4.770135905680164,0.2755050426324867,0.890484288644456
2091937,11.271653525926792,4.769552576747762,0.2751649054284663,0.890054928429394
2094378,11.270056695462419,4.768337438226955,0.2749138577249831,0.8890940959207897
2096819,11.269436861380353,4.764588689652501,0.27468839167032416,0.889117095031607
2099260,11.258404226376797,4.760216337691068,0.27474918966383977,0.8883936837003746
2101701,11.246563732045031,4.757490901310877,0.2746216092273518,0.8885228647189796
2104142,11.235731733730066,4.754404343577972,0.27450199473680587,0.8887146196337207
2106583,11.225904146282879,4.750969440149061,0.2742847381175351,0.8886840282633994
2109024,11.217076648121898,4.746660461295953,0.2742175649517123,0.8881326168124071
2111465,11.209244683687679,4.743422010350866,0.27415972012217676,0.8878334197871186
2113906,11.202403466208809,4.739187972267946,0.274072372702278,0.8877757320124148
2116347,11.196547980772145,4.735460995674202,0.27388555555421795,0.8872195318824825
2118788,11.191672987689826,4.731984481594647,0.2734890292711366,0.8863842816520928
2121229,11.187773026154368,4.727771544503092,0.2733893584685407,0.8855543922340355
2123670,11.184842418172565,4.7246208483274,0.27311835209429064,0.8847835086815115
2126111,11.182875272767985,4.720351309197115,0.27304788859688245,0.8842351304760446
2128552,11.181865490441277,4.71671550320021,0.2730390072891505,0.8845196071243964
2130993,11.176148843889683,4.712347479359921,0.27284571418838177,0.8843409174056855
2133434,11.1641604660153,4.708630172221713,0.27269066394654906,0.8833769811813451
2135875,11.153158703788261,4.706797622187186,0.272671112350187,0.8835648197385284
2138316,11.143139725621163,4.702491985710151,0.2724938149194115,0.8831218086123055
2140757,11.134099471216045,4.7013834911090475,0.27247289202664754,0.8825559548100848
2143198,11.126033653764795,4.7026738786837425,0.2722127651430006,0.882074430862935
2145639,11.118937762447189,4.69998833901588,0.2720051460114933,0.8814398656950951
2148080,11.11280706522067,4.696993628269725,0.27187027678481757,0.8809348543912432
2150521,11.10763661189492,4.692641880207954,0.27175566354060393,0.8806041142460934
2152962,11.103421237483667,4.689169833147705,0.271653973399704,0.8798565816810318
2155403,11.100155565825204,4.685557761796257,0.27146886143063176,0.879416596660885
2157844,11.097834013462549,4.681610819046254,0.27139247020029733,0.8790588693201311
2160285,11.096450793773261,4.677269537385634,0.2712202122191953,0.8785195472034313
2162726,11.095818895062887,4.6742177835524545,0.2710149821105523,0.877978987392152
2165167,11.083691047114057,4.670273313920412,0.27084984974379206,0.87766365340051
2167608,11.072528672385927,4.667578756914106,0.27085594087862375,0.8769595750893491
2170049,11.062328177925652,4.664052787107789,0.270714030643154,0.8771890993322826
2172490,11.053085749501273,4.659856585579173,0.27043870942988485,0.8761520877111336
2174931,11.044797353568196,4.656593556223172,0.27019256318984264,0.8756303054083119
2177372,11.037458739520428,4.654104100436404,0.2700206067396673,0.8748016878346266
2179813,11.03106544222125,4.650412514712233,0.2698620348578264,0.8744076067998094
2182254,11.025612784807317,4.6466430633754925,0.2696859562088842,0.8741905768870807
2184695,11.021095881759292,4.643675763978685,0.26975825485598914,0.8741137018183873
2187136,11.017509642231552,4.6394404409560055,0.26960939447092774,0.8737577328743287
2189577,11.01484877363253,4.635424920651283,0.2694548868969562,0.873207469369994
2192018,11.013107785446847,4.63243673031008,0.2693314527761812,0.8724043504524273
2194459,11.012280993289538,4.629061707862695,0.26937059346508685,0.8722530510507591
2196900,11.005082278668315,4.626050811296675,0.2692827509713497,0.8714021237278159
2199341,10.993767935233329,4.621905890549884,0.2690617480736586,0.8711698126355761
2201782,10.983395258446205,4.61877188981156,0.26893310874674825,0.8704792420413672
2204223,10.973960665938446,4.615004324586563,0.2687463171023036,0.8697766465443575
2206664,10.96546036296591,4.611408377150202,0.2684359219299539,0.8694652057070402
2209105,10.957890344432428,4.608354843256274,0.26817950124899526,0.8689030598838602
2211546,10.951246397181182,4.604194238583273,0.2680774819708228,0.8683841844279673
2213987,10.945524102548427,4.601256462339179,0.2679117752809371,0.8680080991586008
2216428,10.940718839173574,4.597451814751481,0.26779872343322353,0.8673242545800024
2218869,10.93682578605871,4.593489598700622,0.2676323143031382,0.8667938358214048
2221310,10.933839925870188,4.590874898781889,0.2674087403096097,0.8661083385552129
2223751,10.93175604847404,4.586984558859178,0.267443711939353,0.8653173484508172
2226192,10.930568754696605,4.58303808570439,0.26721502236936834,0.8648112029779248
2228633,10.928264767283428,4.580077147139938,0.26706698355915304,0.8640481955691843
2231074,10.916806624643675,4.577103630927656,0.2668198466836314,0.8645541744384959
2233515,10.906270594234858,4.573965752175661,0.2666521161523338,0.8644084352587154
2235956,10.896653312286304,4.570084358839151,0.2664449126178971,0.8637152737695009
2238397,10.887951209337508,4.5663238695025035,0.2663154988675901,0.8632922312915299
2240838,10.880160512051908,4.563130989381607,0.26610415818645367,0.862781751518622
2243279,10.873277245287122,4.561374223309254,0.26602384563440856,0.8618635754311944
2245720,10.867297234416956,4.56174095450532,0.26591136309700747,0.861078818914572
2248161,10.862216107899778,4.558749358775185,0.26586253207444766,0.8608581029019885
2250602,10.85802930008716,4.555925847918766,0.26591413210512255,0.8601405057619086
2253043,10.854732054266034,4.552004747384622,0.26578726796641705,0.8596228399950399
2255484,10.852319425927034,4.54873218837433,0.26566106962270836,0.8593662432967584
2257925,10.85078628625103,4.545487493545409,0.26553771265770926,0.8588659553368545
2260366,10.850127325805381,4.541405072395714,0.2655156922230479,0.8581316043268612
2262807,10.841578457241125,4.539190402252164,0.26542185330742646,0.8578347390056251
2265248,10.830887429159882,4.535234121129966,0.2651584697844554,0.856974836615565
2267689,10.821096431300399,4.531311339854513,0.2649066301711226,0.8562198429268827
2270130,10.812202106843744,4.528537128859463,0.26467112188541014,0.8556575772528604
2272571,10.804200901345277,4.524660787395271,0.26469933003183527,0.8554563784118809
2275012,10.797089064600579,4.521307560791631,0.2646319116732126,0.8548895074559664
2277453,10.790862652752859,4.518233016096139,0.2645222370423746,0.8547595341605904
2279894,10.785517530637154,4.515715985331773,0.26445005619441825,0.8541380985904924
2282335,10.781049374355828,4.512408588818027,0.2641881897934913,0.8539727418991525
2284776,10.77745367407936,4.508853327404561,0.2639736574834495,0.8538542047229067
2287217,10.77472573706569,4.506225653277568,0.2636279610821263,0.853152079829983
2289658,10.772860690890948,4.502231632855324,0.26352073644504104,0.852650006492272
2292099,10.771853486883748,4.499195079262983,0.2634149140750945,0.8526249443951759
2294540,10.768020501611636,4.495848942751211,0.2632526590982647,0.8519056442631769
2296981,10.757182389099857,4.492374305974034,0.26305937248236105,0.851509583869895
2299422,10.74722617935881,4.488486891320629,0.2629651791960012,0.8520455568275276
2301863,10.738148716378362,4.485627817521293,0.26291530813152764,0.8516135372835559
2304304,10.729946652555238,4.483530619620914,0.26269763525511924,0.8508303485302239
2306745,10.72261645036999,4.480145284433008,0.2625835228730513,0.8504497737598972
2309186,10.716154384295711,4.4767491661274805,0.2625618303443374,0.8497450280168003
2311627,10.710556542934219,4.473863505023972,0.2624572122260235,0.8486664866209014
2314068,10.705818831374923,4.47003834983814,0.26226835038295243,0.8481873255146564
2316509,10.701936973770874,4.467354703603432,0.2620288006880087,0.8475966854990893
2318950,10.698906516126002,4.463931578882149,0.2619885512211505,0.8474103343857491
2321391,10.696722829286967,4.460613741389383,0.26187535999449885,0.8465656110185887
2323832,10.695381112132564,4.457856578764198,0.2619010754108286,0.8460755032625897
2326273,10.694876394953072,4.457128293640125,0.2616584318272069,0.8455539407342121
2328714,10.685095265460813,4.454253175879932,0.26144109740106036,0.8450064777010915
2331155,10.674981907633107,4.451827180624009,0.26138153102335804,0.8448898409592135
2333596,10.665729924295492,4.44906527360948,0.26121537683781415,0.8441534024663284
2336037,10.657336163392591,4.446259874907404,0.26104055291376665,0.8441417439560295
2338478,10.649797288600508,4.442559548723239,0.26088313291023174,0.8435221570783367
2340919,10.64310978105145,4.440438171725009,0.26066749280374196,0.842944911456841
2343360,10.637269941276912,4.439926592908285,0.2606603907997687,0.8424640726225542
2345801,10.632273891365122,4.436203786788017,0.2606138733905241,0.84227810422902
2348242,10.628117577327867,4.434484908953227,0.26058349444658774,0.8420788714483488
2350683,10.624796771671262,4.431068562634638,0.2603236018690907,0.841295368181531
2353124,10.622307076164537,4.428401485503606,0.26029007796445724,0.8407554829800582
2355565,10.620643924800337,4.424856811926642,0.25998734288453273,0.8402825329398895
2358006,10.619802586939688,4.421755342657515,0.2597927420165275,0.8397566878516423
2360447,10.614568815353469,4.418862223400416,0.2596376533646224,0.8391826053569305
2362888,10.604305960120035,4.415339563803782,0.2594083303817674,0.8387621284314513
2365329,10.59488763820549,4.412732636915291,0.2591913364590631,0.8385253313499741
2367770,10.586310882511128,4.409152350040322,0.2591845400167907,0.8382075185290837
2370211,10.578572547127756,4.406124911832928,0.2591635579003681,0.8374569217039982
2372652,10.57166930888978,4.403191890507223,0.25900163436017337,0.8370121968980441
2375093,10.565597669139224,4.3997459151878,0.25903450761020497,0.8365060530310073
2377534,10.560353955695932,4.39745636278023,0.25892105608586563,0.8359379435106394
2379975,10.555934325029506,4.39713037436834,0.2587547254897924,0.835139955627211
2382416,10.552334764628196,4.396150981313234,0.2585405850108843,0.8346562314281347
2384857,10.549551095559272,4.39317100184383,0.25836457623674014,0.834708414402192
2387298,10.547578975215053,4.389793620461821,0.25808784687470193,0.8345640081063171
2389739,10.546413900238214,4.387318250683346,0.25772304185502654,0.8340597492682683
2392180,10.545548576939145,4.3836614360708435,0.25751485671514684,0.8333554691001334
2394621,10.535143487022932,4.379937737275612,0.25741368456122976,0.8328508511115418
2397062,10.525566598308444,4.378084019734151,0.25730447049815053,0.8320247120183505
2399503,10.516815118714254,4.374491435480641,0.2572821908382281,0.8319440961979403
2401944,10.508886082623157,4.37256933129481,0.25716846910551483,0.8317122655286352
2404385,10.501776352278226,4.368877752252419,0.25695916968930427,0.8311738267390699
2406826,10.495482619380521,4.366057999304696,0.2568702559197514,0.8306931233450082
2409267,10.490001406885112,4.3630002870454865,0.2567671209965211,0.8305701774260578
2411708,10.485329070991558,4.35977040550058,0.2566653590445955,0.8303789395956483
2414149,10.481461803324382,4.357342925247146,0.256551842334738,0.8296624626497339
2416590,10.47839563329877,4.353704848400709,0.2566410815255891,0.8289815980963585
2419031,10.476126430666028,4.350955123835696,0.25652550946092617,0.828685772779774
2421472,10.47464990823314,4.347859614511193,0.25649091311432165,0.8286145712517656
2423913,10.473961624750157,4.344702300904829,0.25639252202615714,0.828066713837731
2426354,10.46744227212597,4.3418920336650295,0.2564104528604365,0.827896471562252
2428795,10.457714202890447,4.338477881951646,0.25608616560208186,0.8273533861791125
2431236,10.448795864500088,4.335294729119595,0.25593030079613427,0.8264678063329679
2433677,10.440684462118735,4.332765271029569,0.25572895419345815,0.8264967929243114
2436118,10.433377033721612,4.33346001534014,0.2555921054911029,0.826235772665316
2438559,10.426870451538607,4.336040774583974,0.2555129638711905,0.8259739667688218
2441000,10.421161423688343,4.333024878362884,0.2553816420636023,0.8251330360997123
2443441,10.416246495999523,4.3303994482315735,0.2552723064226345,0.8245845999443182
2445882,10.412122054015667,4.327218060690571,0.2551112786556167,0.8244854865853704
2448323,10.408784325178773,4.323810658655185,0.25491498311844923,0.824987140419756
2450764,10.406229381187183,4.3207444208638774,0.25473673835511473,0.8247289549958357
2453205,10.404453140522218,4.317798368388891,0.25454894734035116,0.8240672708982133
2455646,10.403451371138067,4.315267736766499,0.25433634373828967,0.8236369314983822
2458087,10.401152572940417,4.312443589074326,0.2541186427806874,0.8230798269406021
2460528,10.391280346745962,4.309280575083591,0.2539294295041671,0.8230931466384479
2462969,10.382202632691955,4.306943044511014,0.2537682205646296,0.8225835543347517
2465410,10.373916797781481,4.303420121487165,0.253770362775828,0.8220881182072939
2467851,10.36642004661972,4.30121601553784,0.25338562251643093,0.8217592048694146
2470292,10.359709422713875,4.29796248712433,0.25334820390148904,0.821670508087837
2472733,10.353781809956544,4.295073595523303,0.25318211560110426,0.82090609344515
2475174,10.3486339342895,4.292429261587605,0.2530472975739167,0.8201622340430433
2477615,10.344262365544342,4.289145417985833,0.2528038228404315,0.8197194249787216
2480056,10.340663519456111,4.286718704887262,0.2527960572373823,0.8196848841150439
2482497,10.33783365984544,4.283429882883286,0.252753509648296,0.8192059346290698
2484938,10.335768900964432,4.280608826937693,0.2525752399936712,0.8190018686546903
2487379,10.33446521000108,4.277925378518538,0.2523516816679141,0.8183558938682542
2489820,10.333918409736704,4.27471175032358,0.252232532171309,0.8177264989664706
2492261,10.326217271412318,4.271607394434081,0.25215139966657263,0.8169012019413042
2494702,10.316987305025576,4.268868693576773,0.25174934885235883,0.8165401218721184
2497143,10.308534593793464,4.267728328799616,0.2516605158697896,0.8161256308933049
2499584,10.30085650038398,4.268076915169861,0.25157074533611823,0.8159460663884458
2502025,10.293950230869473,4.264660067833882,0.25152817583163545,0.8157584704452541
2504466,10.287812836069834,4.262897885618724,0.251302491159827,0.8155786990165073
2506907,10.282441213069394,4.261523727959134,0.25108231484328164,0.8150035777761517
2509348,10.277832106904476,4.260060273750934,0.25088087891916255,0.8147881354279481
2511789,10.273982112417979,4.2572896346372,0.2506379751629947,0.8147097641554402
2514230,10.27088767627704,4.253973828591144,0.2503387387613493,0.814975629267794
2516671,10.268545099149398,4.252000031533079,0.2502626592227062,0.8145710979978219
2519112,10.266950538033774,4.248598730959307,0.25024927715285583,0.814160595401579
2521553,10.266100008739066,4.247107714296038,0.2501630499932228,0.81381924267286
2523994,10.262479426211467,4.2476040908699035,0.25009366356307533,0.8134112064266609
2526435,10.253103991674868,4.245679617931897,0.25003403323431533,0.8126646493669396
2528876,10.24449160430612,4.243453463214943,0.24984855966758046,0.812548422765411
2531317,10.236639776767662,4.245091558901327,0.24979215997196158,0.8123259164369785
2533758,10.229545869487925,4.247568560348251,0.249630136172928,0.8118641227191996
2536199,10.223207091874041,4.249686937269306,0.2495509749616974,0.8111880817979485
2538640,10.217620503691915,4.248535580470624,0.24954312257893596,0.8106622475655497
2541081,10.212783016610764,4.246245556773254,0.24945014265814047,0.8099573124089775
2543522,10.20869139590904,4.245519478135806,0.24939658974197892,0.809656085223129
2545963,10.205342262338041,4.242570973216799,0.2492414496162221,0.8090089810291571
2548404,10.202732094139375,4.240663911648472,0.24910560682729696,0.8087204097728375
2550845,10.200857229211833,4.240057885230294,0.24893876736071946,0.8085027756835815
2553286,10.199713867423052,4.241135797854243,0.24889504791107292,0.8077912188140562
2555727,10.199298073060941,4.23810566832617,0.24880476151385741,0.8076915121088635
2558168,10.190508900796871,4.23562115943467,0.24869852766229245,0.8072594784761236
2560609,10.181743701536954,4.232665110188062,0.248479920045025,0.8066601851126997
2563050,10.173725396465386,4.232026457823572,0.24828979277365879,0.8063772769284189
2565491,10.166451492627196,4.231891836835465,0.24809256183290415,0.8062397707333987
2567932,10.15991935014995,4.228993033913404,0.24805082044923438,0.8056478364522339
2570373,10.154126183496189,4.227094362210396,0.24778105628587133,0.805381190257044
2572814,10.149069062874505,4.224186429079479,0.24749750188384054,0.8047479579807664
2575255,10.144744915806369,4.223914137627375,0.24747343721976628,0.8040445014326213
2577696,10.141150528845557,4.225377802801318,0.24733387770687973,0.8042602857224268
2580137,10.1382825494465,4.2252539193219665,0.24718342285479714,0.8045968115249541
2582578,10.136137487977644,4.223146304078743,0.24701150896989027,0.8044356111428488
2585019,10.134711719875547,4.2208802368563125,0.2468111699664245,0.8042386935560862
2587460,10.134001487935095,4.218519084542035,0.2467756974076871,0.803739277608724
2589901,10.129160217264053,4.215842440953717,0.2466631962879081,0.80358503141034
2592342,10.120248753166035,4.2126513294234265,0.2466170857233339,0.8031878721448028
2594783,10.112070895128051,4.210717029383439,0.24648862783397726,0.8032103910746082
2597224,10.104624289510959,4.207638658320718,0.24624792900640713,0.8029117817402005
2599665,10.097906439738166,4.204949087238653,0.24617677018783093,0.8023851536112855
2602106,10.091914707429131,4.2021047420773066,0.24595288393834838,0.8019680637888158
2604547,10.086646313685755,4.199049516988413,0.24587325630070414,0.8014410676787302
2606988,10.082098340529194,4.197623494916612,0.24559641897435627,0.8014294405581085
2609429,10.07826773248415,4.1975235588341455,0.2455227828973329,0.8008938636331521
2611870,10.075151298307391,4.196608595645274,0.24541358370140715,0.8003099620525331
2614311,10.072745712856907,4.194049711270284,0.2454240586886619,0.8002699225539784
2616752,10.071047519097824,4.191052663934787,0.24526173439255958,0.7995420598341313
2619193,10.070053130240787,4.188045932877807,0.24514619705193624,0.7993025025819791
2621634,10.069017989830849,4.185547094909015,0.24500948999303762,0.7990664934188637
2624075,10.059966508269204,4.183367240253761,0.24488136261261093,0.7990457542307231
2626516,10.051635708020097,4.180771943614569,0.24482794784652762,0.7985265396493912
2628957,10.044023367869473,4.177518562360878,0.24466906611922215,0.7975930769228848
2631398,10.037127127525626,4.175812587561521,0.2447183907068569,0.7971632905446921
2633839,10.03094448864177,4.172629344272601,0.24451082829462986,0.7967212996597287
2636280,10.025472815986046,4.170115945288909,0.24425918273891858,0.7962886566098581
2638721,10.020709338756662,4.167484801255957,0.24411788877808963,0.7962682840949526
2641162,10.016651152039625,4.166551156484425,0.2439498251694606,0.7960148112081327
2643603,10.013295218406059,4.168201673135819,0.24389704510095983,0.7962474065592543
2646044,10.010638369645923,4.17205644615824,0.2437971347636502,0.7958146504373536
2648485,10.008677308634496,4.174336758921353,0.24375166703468,0.7952257724013744
2650926,10.007408611327783,4.17164935844504,0.2436743243843196,0.7945435989237531
2653367,10.006828728882637,4.16842653910642,0.2434759395083144,0.7941780464475193
2655808,10.006933989897245,4.166053005849727,0.24322929514324237,0.7937756682424144
2658249,10.007720602767208,4.1633050265534814,0.24312108506956961,0.793938638534777
2660690,10.00918465815237,4.161145119712704,0.2429381169723297,0.7939958955360071
2663131,10.011322131549223,4.158488283482416,0.24292187233529952,0.7936990336924884
2665572,10.014128885963624,4.155743207982092,0.24289797636366744,0.7930752815965119
2668013,10.017600674678253,4.153561852059628,0.24259804234005378,0.7924642443530702
2670454,10.021733144109257,4.150440216180195,0.24243010930535394,0.7925097296141386
2672895,10.026521836746209,4.148081177436671,0.24230371900717557,0.7925613249206425
2675336,10.031962194169585,4.145325089839617,0.24207901882743335,0.7920579643682129
2677777,10.038049560139724,4.14261503634433,0.24199152999489268,0.7916473459472034
2680218,10.044779183751235,4.140396503267662,0.24189020900385283,0.7910603099460759
2682659,10.05214622264677,4.137336908870943,0.2418607867645064,0.790585407993787
2685100,10.060145746284052,4.134879272429813,0.24167255165044008,0.7902294420790336
2687541,10.064623116337769,4.132202243337918,0.24146594042108904,0.7896608136501787
2689982,10.055889732229904,4.131101331632642,0.24126409397783585,0.7892195386648986
2692423,10.047842248858863,4.131236710747972,0.2411782882560376,0.7888548740389713
2694864,10.040478588655315,4.131065934295321,0.24108802471216326,0.7885576087437995
2697305,10.03379654801828,4.131388352360192,0.24086604091821381,0.7881757899011086
2699746,10.027793798231217,4.128554844585492,0.240847204029249,0.7878886719787191
2702187,10.022467886505265,4.12544679020575,0.24089358150873488,0.787278751796788
2704628,10.017816237147757,4.123817736794291,0.2407029784454763,0.7867503826637697
2707069,10.013836152853807,4.120980768006366,0.2403850643585465,0.7866420519470179
2709510,10.01052481611846,4.121834185905454,0.24027716076984093,0.7858637794486114
2711951,10.00787929076666,4.126735501964684,0.2402244817120016,0.7856967118330088
2714392,10.005896523598102,4.127527295389027,0.24019233345728064,0.7852522994945266
2716833,10.0045733461436,4.12528619331187,0.24000785047409895,0.7854253329244568
2719274,10.003906476529584,4.122405277379509,0.23993235049893868,0.7852248656620241
2721715,9.996761279635571,4.120241426567242,0.23977013513468567,0.7846035819423445
2724156,9.988574127566716,4.1173270904235775,0.2396667872116116,0.7839653368543056
2726597,9.981059336011924,4.116133556601329,0.23969147206245187,0.7837278498643271
2729038,9.974214818895192,4.116063330422297,0.23972439352891642,0.7831349737257572
2731479,9.968038368184363,4.115094134203115,0.2396476703061898,0.7823714731484138
2733920,9.96252765484071,4.115734432986479,0.23959109133017983,0.7820976309061326
2736361,9.957680229889535,4.11813195277361,0.23948151548329655,0.7817125223672308
2738802,9.953493525609966,4.118813477666195,0.23949408338826747,0.7814390910046783
2741243,9.949964856841548,4.116367169573257,0.23934461368868035,0.7808631665891734
2743684,9.947091422405284,4.113562441071527,0.2392467866746766,0.7808318885404335
2746125,9.94487030663626,4.1114860710574375,0.2391408412414527,0.7804473993304938
2748566,9.943298481024929,4.108491303630032,0.2391403388276821,0.7800957683138461
2751007,9.942372805963798,4.105430872544845,0.23905514779312442,0.7798474527546725
2753448,9.938766787696895,4.103810263251626,0.23893394467239157,0.7794945219157862
2755889,9.930445454342905,4.10132132233603,0.23883401620596248,0.7789505274022629
2758330,9.922785313366305,4.099353921384902,0.23877649794188796,0.7782350611127421
2760771,9.915784390737443,4.09898130824534,0.23867512364760135,0.7779086109731868
2763212,9.90944059354268,4.098360932481295,0.2386471779148154,0.7773152886383944
2765653,9.903751710846164,4.0958417056937035,0.23862190929445706,0.7769736854435988
2768094,9.898715414668654,4.09314639075945,0.23847833623437878,0.7764338071180689
2770535,9.894329261081625,4.0911358148655035,0.23841054399962594,0.7758541037001396
2772976,9.890590691414623,4.095851525111845,0.23817939498851984,0.7757031082918222
2775417,9.887497033573627,4.098940522077187,0.23817383193604716,0.7752988748316589
2777858,9.885045503467888,4.096373445620223,0.2381295338653016,0.7746413470291141
2780299,9.883233206542478,4.09548011910095,0.23800857198740508,0.77410349575087
2782740,9.882057139413666,4.0962000296868695,0.23783136173282377,0.7737454287028215
2785181,9.881514191603838,4.093344809794795,0.23773187379589245,0.7732771183775419
2787622,9.873421124949417,4.0919596803165454,0.23759023187073225,0.772763657649382
2790063,9.865621174940461,4.092543948334636,0.23733712476685362,0.7726123661437797
2792504,9.858469666253113,4.091063367974555,0.2372919147658715,0.7721728980957979
2794945,9.851964615815143,4.089003444139312,0.23734576067244112,0.7715826176018746
2797386,9.846103925437003,4.090148987265212,0.23724059105557158,0.7712093498391641
2799827,9.840885382704492,4.091732154739307,0.23713468695556966,0.7712637802107126
2802268,9.83630666198301,4.091686086060364,0.23714755337670346,0.7708450306029931
2804709,9.83236532553151,4.095220064685618,0.23703150375112236,0.7702714590201297
2807150,9.829058824724164,4.100290414593549,0.23687686658070792,0.7697848338703425
2809591,9.82638450137737,4.098219703175114,0.2366482099067808,0.7690532986391759
2812032,9.82433958917969,4.0952370390774995,0.23645119189775005,0.7685296952636014
2814473,9.822921215221882,4.093406255226675,0.2364369892834834,0.7681670071582809
2816914,9.822126401624196,4.091288270692415,0.23631978900949574,0.7677486774406618
2819355,9.81746751611015,4.089079737023307,0.23628249911928206,0.7672007932700304
2821796,9.809533068013891,4.086232701072812,0.23613021391497566,0.7671654883130459
2824237,9.802236553735591,4.084915295194205,0.23613054611916154,0.766761221502786
2826678,9.795576095038939,4.087011494536545,0.23602950616389334,0.7667485681139606
2829119,9.789549701397526,4.086965939092563,0.23590082832767387,0.7660953338667492
2831560,9.784155270806759,4.0849291713605265,0.23574393879408953,0.7657083909118843
2834001,9.779390590703642,4.084886191604965,0.23565420743891854,0.765265087720561
2836442,9.775253338992881,4.083022416220846,0.23558440090637978,0.7643820597178668
2838883,9.771741085177407,4.081042294169852,0.23549834031741837,0.7638887205024965
2841324,9.768851291591272,4.082942887072392,0.2355340760363489,0.7638898656409054
2843765,9.766581314732605,4.086322052064962,0.23529296746211428,0.7637587520210024
2846206,9.764928406694096,4.084791965014417,0.23511424269763656,0.7636433014100715
2848647,9.763889716688348,4.083230495391903,0.23493708805480662,0.7635294722958138
2851088,9.762552406643119,4.0853412422422,0.23484962680552382,0.763010134769211
2853529,9.754488553340925,4.086584405571912,0.23468043943991282,0.762310214294109
2855970,9.747052386743732,4.086170646683569,0.2345699485905029,0.7618857223190081
2858411,9.740242128701128,4.08393683497537,0.23445264839737456,0.7614334114641887
2860852,9.734055891524122,4.081894502478734,0.2343114175550087,0.76146362904671
2863293,9.72849167872121,4.07903901500604,0.23412229551546446,0.7607478360155239
2865734,9.723547385838852,4.076484191848278,0.23415570028076088,0.7603971358023415
2868175,9.719220801404859,4.074278394472783,0.23407134503081972,0.759741146561264
2870616,9.715509607973116,4.073235387043945,0.2339157132341073,0.7598434745295005
2873057,9.712411383267638,4.073422836096089,0.2337538533532872,0.7596359778127254
2875498,9.70992360142394,4.070535109363858,0.23362546844647225,0.7594668409155272
2877939,9.708043634325376,4.073797931492789,0.2335864188420355,0.7591454507642246
2880380,9.706768753031989,4.081463281496674,0.23353826958121252,0.7583858735745002
2882821,9.706096129299135,4.082041160964593,0.23336577647028126,0.7579569754810699
2885262,9.700456530665383,4.080088472747815,0.23321693966008994,0.7578126956664534
2887703,9.692885848929343,4.079684952170449,0.23313922899855455,0.757385308819513
2890144,9.68593117585908,4.079110718734451,0.23313283089196432,0.7567552224510872
2892585,9.679590722019684,4.076642045553318,0.233026213932479,0.7562058843616353
2895026,9.673862591780232,4.074054988889829,0.23291407104646028,0.7557287626734032
2897467,9.668744784079705,4.072053735158972,0.23282247570937065,0.7550557859344795
2899908,9.66423519329261,4.071960856719557,0.23272196161597353,0.7549858481737214
2902349,9.660331610192781,4.071770781076002,0.23270152074972886,0.7549662970621505
2904790,9.657031723013676,4.069267106827407,0.23252379042559876,0.7544594238722439
2907231,9.654333118603205,4.066460369845604,0.23248257443172382,0.7539162203669673
2909672,9.652233283671055,4.064737572496118,0.2322705106871768,0.7535586834609448
2912113,9.650729606126147,4.061915848027423,0.23207284842511394,0.7532846193496012
2914554,9.64981937650177,4.059061387492205,0.23201101847002112,0.752926557367999
2916995,9.647407168952705,4.057275016767928,0.23199334552776457,0.7527258313682046
2919436,9.639706903628491,4.054835730378393,0.23196915267690113,0.7526280178959898
2921877,9.632612986072061,4.056467629507818,0.23187832221338633,0.7525977581712497
2924318,9.626123720747712,4.063341235654042,0.2318262269827369,0.7529211116102696
2926759,9.620237308462592,4.068857179967202,0.231672888960185,0.7524456560332435
2929200,9.614951847062606,4.0662730048588065,0.23164339009716062,0.7520490497654628
2931641,9.610265332224829,4.065332152544241,0.231566941236745,0.7515568534881475
2934082,9.606175658345087,4.065987797373761,0.2315227110397503,0.7508797502059187
2936523,9.602680619519182,4.063595980906173,0.23135884741648957,0.7502619955392632
2938964,9.599777910616034,4.061477593856551,0.23128143964386919,0.7503977044227529
2941405,9.597465128440755,4.058860272624573,0.23112441038271436,0.7503364178136932
2943846,9.595739772985599,4.057635324318779,0.23102265851288176,0.7498581096433188
2946287,9.594599248766462,4.057797095151915,0.2309924883885012,0.7498223901236872
2948728,9.594040866242494,4.05514128665862,0.23085855725142546,0.7497859335139395
2951169,9.58748672786537,4.053182007752085,0.23079770756998083,0.7496051610434913
2953610,9.580258532789262,4.050532972334196,0.23066671492910307,0.7493563090979407
2956051,9.573625649987655,4.048163786830764,0.23065365111555822,0.7491694297415776
2958492,9.56758637250025,4.045966491720916,0.23049274875648781,0.7489989569860601
2960933,9.562138892812548,4.043303523353022,0.23044733395105998,0.7488119876774593
2963374,9.557281303579387,4.0421937069622595,0.23033051790911385,0.7484792187277938
2965815,9.5530115984407,4.0470862824928915,0.23014083711367198,0.7478351742664215
2968256,9.549327672928163,4.048964329648445,0.2300287078115439,0.7473727172823368
2970697,9.54622732546112,4.046723193418668,0.23000519016773174,0.7469355052259726
2973138,9.543708258430003,4.043941362271004,0.22994986326215897,0.746460140101596
2975579,9.541768079365353,4.0413910015060805,0.22989706765631537,0.7459586568451563
2978020,9.54040430219029,4.039202975075134,0.22981019473366252,0.7455945922221987
2980461,9.539614348554199,4.036393377430248,0.22982222239201178,0.745229414254404
2982902,9.536197650447058,4.034947973942751,0.229681716975169,0.7450846127088543
2985343,9.528839950869175,4.033944571906769,0.22953103835716002,0.7447959487817287
2987784,9.52206844336312,4.032602971409049,0.22937248499615337,0.7444573536385646
2990225,9.515881509200362,4.0302837026692595,0.2292253209606625,0.744103648985028
2992666,9.510277431444754,4.030173029729215,0.22914211447853594,0.7438261856461584
2995107,9.505254395611248,4.032828201140572,0.22899566916897757,0.7435806074190564
2997548,9.500810490413995,4.031190480561852,0.22888933313516824,0.7433816798383287
2999989,9.496943708602613,4.029449649563587,0.2287693665089483,0.7430382846609018
3002430,9.493651947885153,4.028925403141467,0.22868091050069334,0.7424420026345
3004871,9.490933011936189,4.028206891331399,0.22846106175717254,0.7426782906652037
3007312,9.488784611488247,4.025573515510082,0.22831413371866796,0.742585006664709
3009753,9.487204365504622,4.023027665478916,0.2281651491881949,0.7423514617775366
3012194,9.486189802431493,4.021823503431829,0.22814929786371854,0.7425049741738688
3014635,9.485738361527037,4.019058157936141,0.22805620881068972,0.7423942382522848
3017076,9.47833047793234,4.01690015082196,0.22792634911199525,0.7423213702597637
3019517,9.471425146641785,4.014527645743025,0.22781964730453583,0.7420666619985335
3021958,9.465095565678208,4.013490601904923,0.22788867812747868,0.7415366515235602
3024399,9.459340104817224,4.013783593966871,0.2278436040706977,0.7415931778622907
3026840,9.454157038512033,4.013282364534499,0.22781852652326925,0.7417930185001579
3029281,9.449544546577739,4.0133086257022725,0.22770966924268238,0.7414911679482123
3031722,9.445500714961215,4.012826219903439,0.2277155640469401,0.7410358634416866
3034163,9.442023536595148,4.012520181944269,0.2275896611771059,0.7406730201406099
3036604,9.439110912334876,4.012753823406007,0.22749106852070447,0.7406386593480624
3039045,9.436760651976323,4.0102477457078525,0.22735863206201948,0.7408263205059445
3041486,9.434970475353301,4.008136180179383,0.22718061387973462,0.7401747429286337
3043927,9.433738013512192,4.00571515698772,0.2270472493439112,0.7397382299803769
3046368,9.433060809961946,4.003363029070977,0.22694011789037152,0.739139174246508
3048809,9.428704399273728,4.001350155899134,0.2268479188934012,0.7386269467231017
3051250,9.421669862130544,3.9987088572659237,0.22688038431605634,0.7385057794876112
3053691,9.415202454721689,3.9970121322383294,0.22673363343543967,0.7381195646656102
3056132,9.409300629851938,3.9961924405519893,0.22664349049857366,0.7377828875234189
3058573,9.40396274717594,3.995497356825958,0.2264732618679607,0.7374529994493703
3061014,9.39918707382248,3.995669493685138,0.2263836702123678,0.7375965211132764
3063455,9.394971785101655,3.9934059526162917,0.22628481749484342,0.7372036650805004
3065896,9.391314965293832,3.9917267590060033,0.22627389016837074,0.7370211779637961
3068337,9.38821460851906,3.9910804150640704,0.22620063277681765,0.7365528906048394
3070778,9.385668619685422,3.9897442215832504,0.2261055137172886,0.7361280288896369
3073219,9.383674815514706,3.9877627248079355,0.22604529519321323,0.7357294757415844
3075660,9.382230925643634,3.9872416738096588,0.22597999207383307,0.7352847956785622
3078101,9.38133459379865,3.9873824033801193,0.22587870931032478,0.7349633567418637
3080542,9.37993699608342,3.9848461263114436,0.22571105173816577,0.7344178962231166
3082983,9.372777696411886,3.9836029796279435,0.2256952150450092,0.7341744749389649
3085424,9.366177102030775,3.983648041031531,0.2255327259102265,0.7338295118487661
3087865,9.360133745265344,3.9811566406918755,0.22547267317726127,0.7330129626040697
3090306,9.354646067409982,3.979403459940532,0.225352140746497,0.7325587677866194
3092747,9.349712419295857,3.9768378621505804,0.22535054567736246,0.7322744535539517
3095188,9.345331061938985,3.974644174498147,0.22530609482077674,0.7316843923556983
3097629,9.341500167267661,3.9724982020465225,0.2251349769523696,0.7313094983393655
3100070,9.338217818928106,3.970031325414179,0.22508311047024654,0.7309676734286157
3102511,9.335482013166889,3.968417282196289,0.22497633332043307,0.7305451776108685
3104952,9.33329065978874,3.9696229052590533,0.22494873469541632,0.7304361394378253
3107393,9.33164158318799,3.969463392110712,0.22477008973686416,0.7300363807901447
3109834,9.330532523451925,3.9672137512588113,0.22460767702494608,0.730694689257755
3112275,9.329961137534086,3.964645732774401,0.22447508699843255,0.7303329169029058
3114716,9.324724711187882,3.9629990276634497,0.22448709288211596,0.7299472846610856
3117157,9.317995396595819,3.9605136133617806,0.22443635137377624,0.729607738890237
3119598,9.311815161469672,3.9579832016460488,0.22426984548528728,0.7292942202948787
3122039,9.306182525347523,3.9562612287739727,0.22415151802897004,0.72909523493697
3124480,9.301095919318264,3.9540363537084717,0.224061086610785,0.7286124888424307
3126921,9.29655368661388,3.952239711306345,0.22390852996957594,0.7283915349318263
3129362,9.292554083278763,3.9495914833622403,0.2238585233952569,0.7282487910019618
3131803,9.28909527891501,3.94752501554767,0.2237559175318808,0.7279106632554767
3134244,9.28617535750246,3.945289680480574,0.22357195812532948,0.7275469229396319
3136685,9.283792318292095,3.9454742541361227,0.2234798242151129,0.7272280726319279
3139126,9.281944076771289,3.947547831651713,0.22332131237282057,0.7268258854453121
3141567,9.280628465699248,3.9450680313610267,0.22317977380535362,0.7266318032226575
3144008,9.279843236210866,3.942489183468591,0.22313184270069644,0.726266896113016
3146449,9.277487877016766,3.9424050130765242,0.2231466169335977,0.7259340567213906
3148890,9.270634143997494,3.947054478949154,0.2230913233829774,0.7259250348737534
3151331,9.264321513425463,3.946847871703262,0.2230206880494832,0.7256721946521193
3153772,9.258548579843266,3.948557451211281,0.2229759498002161,0.7260105043115558
3156213,9.25331385131067,3.9502105435226675,0.2228390037973711,0.7254202029146002
3158654,9.248615749944255,3.9499075113750526,0.22277024218289973,0.7249749181912727
3161095,9.244452612531843,3.9501198957434096,0.22256933152632385,0.7248156117073709
3163536,9.240822691220709,3.949846312469073,0.22254196169727483,0.7245478186936849
3165977,9.237724154278503,3.9488038018136025,0.22245175957523047,0.7243584018350255
3168418,9.23515508692561,3.948107902765655,0.22230043703086463,0.7239010714181636
3170859,9.233113492237539,3.9521466436775596,0.22221549569341645,0.7236420834795309
3173300,9.231597292115842,3.956587549274399,0.2220832765623423,0.7233735877964713
3175741,9.230604328325906,3.9561603674669352,0.2219671716450531,0.7228376913678413
3178182,9.230132363599832,3.9560541843603882,0.2218835480393252,0.7223614206114242
3180623,9.224071022428163,3.956025355993053,0.2217405212758257,0.7220664849667314
3183064,9.217630316243133,3.9575264611511853,0.22165223908522863,0.7221216478130984
3185505,9.211721577645337,3.9569821504198566,0.22159962699787789,0.7221323545425948
3187946,9.206343388528094,3.957597978379998,0.2216098208904614,0.7213757023923059
3190387,9.201494246711546,3.9581560969707237,0.22154344891512173,0.7209750102939616
3192828,9.197172566505218,3.956263307787549,0.22145301015668656,0.7204814129767806
3195269,9.193376679342247,3.954376136683267,0.22137271309481935,0.7200178645788391
3197710,9.190104834484316,3.951982362343075,0.22120305853988814,0.7194730928820035
3200151,9.1873551997961,3.950322974470898,0.2210145667752669,0.7193047034789953
3202592,9.185125862588025,3.949542605183701,0.2208809820803098,0.7192623011058165
3205033,9.183414830525848,3.9502672113556128,0.2207802105046836,0.7191548482690299
3207474,9.18222003260562,3.9526104440310745,0.22071003312431367,0.7193997183199209
3209915,9.181539320192268,3.9511105426857323,0.2205829471842625,0.7188704054237308
3212356,9.178284541250147,3.9494589349399543,0.22048915408336997,0.7186634263968681
3214797,9.171719923347013,3.9480179626849203,0.2202917444117258,0.718220780469393
3217238,9.16567971115596,3.945323712209636,0.22022336592317135,0.71770107409652
3219679,9.160162557408272,3.94335538302665,0.2201780567932924,0.7171458035754451
3222120,9.155167032589185,3.9424175785273055,0.22006926187400733,0.7171904696364589
3224561,9.150691625451413,3.93990375310177,0.22006587749315346,0.716572506838505
3227002,9.146734743598332,3.9392512966056645,0.21991676778045197,0.715997943324489
3229443,9.14329471413585,3.9398131213856242,0.21976230513509765,0.7157869677892685
3231884,9.140369784392007,3.938581692641865,0.21964524117041864,0.71558625276679
3234325,9.137958122703054,3.936056525623329,0.21954818182620023,0.7151996676322973
3236766,9.136057819264806,3.9341282566751246,0.2193461484696182,0.7149142161935992
3239207,9.134666887047755,3.933350156573523,0.2192805265465088,0.7146294967232374
3241648,9.13378326277453,3.9337454631562703,0.2191401534613005,0.714373025285133
3244089,9.133254001920506,3.9325905029003234,0.21904613948558166,0.7139955577244957
3246530,9.126569487029792,3.930324011775211,0.21905287360641476,0.7138911687772597
3248971,9.120401978606848,3.9280709542625853,0.21895042598009143,0.7138760486933182
3251412,9.114750197359795,3.926438809674487,0.21878972816030967,0.7133978889856428
3253853,9.109612783535718,3.9243797623192394,0.2187193024779443,0.7129875083066575
3256294,9.10498829738794,3.924101846565983,0.21864598707329805,0.7128077598970426
3258735,9.100875219710858,3.9249936574805186,0.2186557127458476,0.7123626370956315
3261176,9.097271952441623,3.9263656855188502,0.21856190104691164,0.7120999228185813
3263617,9.094176819327666,3.928390649665037,0.21845588407241195,0.7115366509577946
3266058,9.091588066659039,3.930040245687143,0.2183238296457971,0.7112516043077517
3268499,9.089503864064353,3.9297595981393743,0.21807339300591347,0.7109544853746133
3270940,9.087922305369053,3.928171493313135,0.2179451395928367,0.7109510172653859
3273381,9.086841409514571,3.928388843626146,0.21792895423585257,0.7110213789074497
3275822,9.08625912153687,3.9319932336476437,0.21783102894347242,0.7106038852386696
3278263,9.082158921238356,3.936735182920301,0.21770286042331163,0.7101456453844288
3280704,9.075868146488686,3.938208726531904,0.21760225490638438,0.709778421862151
3283145,9.070085922827367,3.9362294720825446,0.21753678594973727,0.7092402283481658
3285586,9.064810957488488,3.9337253459763493,0.21739974385257635,0.709244808192472
3288027,9.060041879412418,3.931999562793339,0.2174111875063977,0.709025906286757
3290468,9.055777239734974,3.9296198797989925,0.21728467577286692,0.7085851029238324
3292909,9.05201551234153,3.9271019417122823,0.21717660180687362,0.7079370371864205
3295350,9.048755094485182,3.9256644497913338,0.21713752549658352,0.7076700706375804
3297791,9.045994307468051,3.9234417221541,0.2171125169970549,0.707541713069155
3300232,9.043731397384606,3.92181080798149,0.21703839381037077,0.7072181721879961
3302673,9.04196453592581,3.9213264776616885,0.21681143917734566,0.7070257641518028
3305114,9.040691821242804,3.9203701385208753,0.2167433845567716,0.7067875393948998
3307555,9.039911278868658,3.918337128483991,0.21667646834718582,0.7065502111485501
3309996,9.038468866444145,3.9159746674373963,0.21656695739954956,0.7070248901089546
3312437,9.032058714086196,3.913545911768447,0.21648921171342903,0.7073325549624423
3314878,9.026150087484211,3.9122561424333844,0.21647550004601646,0.7073127060865828
3317319,9.020741758206292,3.9115610988002585,0.21635739612973603,0.706990110028344
3319760,9.015832421188898,3.9118400222920062,0.21618764423720288,0.706807318690328
3322201,9.011420695182801,3.9098167839029614,0.21605957371655657,0.7061961838428159
3324642,9.007505123262133,3.908209665723701,0.21592837691553296,0.7059927342223616
3327083,9.00408417339577,3.9057537413604266,0.21583975096912986,0.7057773126600048
3329524,9.001156239080176,3.9033831219838904,0.2157937666517335,0.7055451925849526
3331965,8.998719640032716,3.901680969133469,0.21568484378540245,0.7051469545110874
3334406,8.996772622944336,3.899573118064671,0.21566625968555797,0.7043675243903648
3336847,8.99531336229037,3.897854209504094,0.21566340394326394,0.7037119045405422
3339288,8.994339961198223,3.8953817010908294,0.21548521563545214,0.7033842644929155
3341729,8.993850452370454,3.893428738371126,0.21544003979544865,0.7033473148685625
3344170,8.988954879981462,3.891317686938975,0.21531036833684689,0.7031662270194268
3346611,8.982923750412736,3.8903498075684526,0.21510388606104555,0.7025918706550484
3349052,8.977386101120766,3.8898533762046834,0.21502897149273562,0.7024230751996418
3351493,8.972340690463618,3.8898297783773996,0.21497586395137108,0.7019776608635571
3353934,8.967786202197601,3.887773569348919,0.215046695700075,0.7016714588414786
3356375,8.963721245943649,3.886259008917191,0.2149529596577466,0.7015467474713722
3358816,8.960144357714354,3.885494337940416,0.2148340055742566,0.7014642487933112
3361257,8.957054000500799,3.8856816041970137,0.2146447553160225,0.7012981561329809
3363698,8.954448564918358,3.8834240726745053,0.21456258750604656,0.7008067678605988
3366139,8.952326369910384,3.8813264510229386,0.21439685893427257,0.7004343621403464
3368580,8.950685663508713,3.879326860401828,0.21435347831372353,0.6998987401670134
3371021,8.949524623649753,3.877277393937322,0.21425292292517778,0.6995950702637213
3373462,8.94884135904485,3.8754394492636632,0.214154296257421,0.6995420430687699
3375903,8.946538510398332,3.8730248624544044,0.21402171632761177,0.6995132135987733
3378344,8.940388644145063,3.8737030184950934,0.21392106440663794,0.6995151056151632
3380785,8.934725581066637,3.875244895635888,0.21386094768289843,0.6990001491999133
3383226,8.929548140478966,3.874852571356352,0.2137142614133947,0.698970301829505
3385667,8.924855068645787,3.8728707431668052,0.21361361462123052,0.6987776033969282
3388108,8.920645039204677,3.8713239854753803,0.21347167267377612,0.6984098326041766
3390549,8.916916653651993,3.870351142391575,0.21349730156578825,0.6979594665254627
3392990,8.913668441886076,3.868608366288966,0.21352717098124496,0.6980670048122197
3395431,8.910898862807846,3.8685277591110956,0.21344021662131388,0.6974757651877783
3397872,8.908606304977937,3.869537983198603,0.21333352355666413,0.6971990201045192
3400313,8.906789087329258,3.867746508477132,0.2132856688936766,0.6966630917502553
3402754,8.905445459933931,3.8659611859480174,0.21316484324158633,0.6966326685068573
3405195,8.904573604823304,3.863424389278768,0.21301743493059383,0.696240856541385
3407636,8.904171636859823,3.8613601173782146,0.21289834501542354,0.6959735934201916
3410077,8.898527144444314,3.8601965804012863,0.2129152638772126,0.6957047178032358
3412518,8.892742441770551,3.8577181385938806,0.21281262726412872,0.6957784645050902
3414959,8.887436879164104,3.8554920621450415,0.2128302784818729,0.6955955154530227
3417400,8.882609263003951,3.854325140156496,0.2126963063920164,0.695280647197363
3419841,8.878258328520507,3.854203001102632,0.21266588027362007,0.6947889875420812
3422282,8.874382740240714,3.8551603286818503,0.21254692931629127,0.6944606070145833
3424723,8.870981092489771,3.853637959824427,0.21246713994603797,0.6945394342449254
3427164,8.868051909948859,3.851812076898533,0.21239226947514947,0.6942951370382515
3429605,8.865593648267904,3.8495824523821343,0.21232303370946382,0.6941043658844268
3432046,8.863604694732539,3.8485953828585466,0.2122297692340572,0.6935893549787845
3434487,8.862083368984136,3.8487578399571603,0.21220671702212807,0.6933947498067105
3436928,8.861027923791847,3.846710123801894,0.2121510178909739,0.6935077208687491
3439369,8.860436545875388,3.8457091479492354,0.21211100010602574,0.6933375017236569
3441810,8.857322241716279,3.8459299357674808,0.21208543862730447,0.6927947001070287
3444251,8.85141954698691,3.8461469461960953,0.21204331503494397,0.6922944529378429
3446692,8.845989639989556,3.846051249705811,0.21195779262031347,0.6920657956396323
3449133,8.84103138492698,3.843810669380057,0.2118887794806767,0.6918609477001336
3451574,8.836543576299926,3.842588565229041,0.2118186372403852,0.6915627391265118
3454015,8.832524939314377,3.8422005908146573,0.21181487448891606,0.6912659379812764
3456456,8.828974130343983,3.842218311363769,0.2117328080185103,0.6911935496916339
3458897,8.825889737446968,3.8422095568735313,0.21166813883656013,0.6909900230096805
3461338,8.823270280936757,3.843736919916769,0.21160150301439054,0.6907982203430251
3463779,8.821114214005457,3.841734729017114,0.2114964649431496,0.6906200163077932
3466220,8.819419923399229,3.8403372621566154,0.21141754063968118,0.690073552274177
3468661,8.81818573014451,3.839168976470373,0.21130872938771258,0.6896666176905121
3471102,8.817409890323942,3.8371313698876985,0.2111411475893701,0.6890156498583447
3473543,8.816757513949067,3.835927285353035,0.21109533497538877,0.6889234896067429
3475984,8.810740353177295,3.8356420935707933,0.21100600126643732,0.6882604991302248
3478425,8.805189754381113,3.835078800535391,0.21096347980004007,0.6881211375235714
3480866,8.80010463739158,3.833227559401896,0.2108954788502571,0.6879317135081721
3483307,8.79548385375368,3.8310015774559414,0.21083237741065877,0.687734989497234
3485748,8.791326187097773,3.829202187431809,0.21089994471986376,0.6876241320643691
3488189,8.787630353564674,3.8284529844448354,0.21072741581584503,0.6878632983145603
3490630,8.784395002283814,3.826266692453193,0.21070315656943336,0.6874527849855228
3493071,8.781618715903754,3.8250543443878917,0.21052881841160645,0.6869392831239955
3495512,8.779300011174291,3.825034273283029,0.21033658290789534,0.6868068065655206
3497953,8.777437339579228,3.823939137581364,0.2103707962733735,0.6867539952076156
3500394,8.776029088018904,3.8230643104914583,0.2104016276897755,0.6867294460461455
3502835,8.775073579541337,3.82337660818622,0.21038633147443742,0.6865706931953118
3505276,8.774569074120953,3.8216754119738416,0.21041202748207066,0.6862836895227469
3507717,8.770688883637279,3.8201653812468788,0.2103561556454969,0.6861334825424561
3510158,8.765021125596038,3.8202853670433123,0.21027703871330755,0.6860228779742981
3512599,8.7598128003171,3.8219815469538454,0.21013664943202373,0.6855167198237772
3515040,8.755062814255512,3.820319105193164,0.21014853061028008,0.6850326949875882
3517481,8.750770007303625,3.8192225682049803,0.2100204555224154,0.6850960010180643
3519922,8.746933153180773,3.8189641882832714,0.2098947290241281,0.6850160694339885
3522363,8.743550959874598,3.818638732112041,0.20993201471534628,0.6846956852529288
3524804,8.740622070133425,3.8184594834698236,0.20982509033510904,0.6850601881022668
3527245,8.738145062008943,3.8187992492479252,0.20982921935864834,0.6849428730358426
3529686,8.736118449448407,3.819609213070977,0.20977194583568592,0.6845401191937642
3532127,8.73454068293542,3.8192248830238498,0.20978209524035327,0.6847800030501273
3534568,8.733410150178377,3.8190536992036948,0.20974258463800716,0.6844279001392816
3537009,8.732725176845465,3.8189259221563505,0.20963435424594304,0.6841571794154852
3539450,8.731249703981469,3.81716389336397,0.20952997015099714,0.6837252470901812
3541891,8.725468203971264,3.8149852137982148,0.20946874329878692,0.6835952954032558
3544332,8.720140205572477,3.813219509672558,0.20936467219161367,0.6831302306916767
3546773,8.715264668103554,3.813007272934238,0.20925757685364368,0.6825620249922083
3549214,8.710840485644468,3.814549201365701,0.20923533315282986,0.6821763168873146
3551655,8.70686648739275,3.812498961889204,0.20914173432712357,0.6819390729239909
3554096,8.703341438069845,3.810344119433354,0.20912367613950175,0.6817193872843604
3556537,8.700264038377197,3.8096248878743406,0.20905715766005756,0.6812519175986678
3558978,8.69763292550141,3.8111716089087233,0.20904408005598904,0.6809445609988665
3561419,8.69544667366773,3.813720778866319,0.2089830219441901,0.6805237891394573
3563860,8.693703794741067,3.814029594223613,0.20897502067652474,0.6803121008126838
3566301,8.692402738873596,3.8146361138891014,0.2088819917172992,0.6800494889377235
3568742,8.691541895198,3.814065604232383,0.2088211324374165,0.679566855018466
3571183,8.691119592565224,3.8141545124825385,0.2088428331079359,0.6794079595903125
3573624,8.686515963459776,3.814545523288019,0.20868814172173558,0.6791421085842897
3576065,8.681071713284501,3.8154847174379447,0.2085846066097494,0.6788339055877248
3578506,8.67607415859648,3.817417863518903,0.20853050552880326,0.6786599723515893
3580947,8.67152224567282,3.815150325170272,0.20854209221175699,0.6784508873150382
3583388,8.667414857173213,3.8128795236850594,0.20847437517990372,0.6779624319886506
3585829,8.663750812513038,3.811607745020891,0.20846926621634598,0.6777318022779972
3588270,8.660528868284935,3.8098263373113914,0.20846204385829628,0.6772273693379716
3590711,8.657747718728219,3.807532222280624,0.20835036855304534,0.6770313014293214
3593152,8.655405996245516,3.806033680440414,0.20823279113239496,0.6764907122252388
3595593,8.653502271965785,3.805742210863582,0.2082406516621603,0.6761194385861665
3598034,8.652035056352954,3.806440314100427,0.20818773381669797,0.6757749981199532
3600475,8.651002799859205,3.8053192717504247,0.2081891530181149,0.6757576994263037
3602916,8.650403893621965,3.8030286210472157,0.20820469080277626,0.6759247738773472
3605357,8.648149879377037,3.8015585083043075,0.20810504521989115,0.6753901095940962
3607798,8.642592689368582,3.800862775595598,0.20810889784900377,0.6753444224032326
3610239,8.637476539344656,3.7998496763349934,0.20822546174955808,0.6751146630265616
3612680,8.632800425869098,3.7978420625962097,0.20820778246830962,0.6752247700827151
3615121,8.62856328312813,3.7968207776975196,0.2080369784910615,0.6747393722307489
3617562,8.624763983271896,3.7962508971106677,0.20793652706165847,0.6744479842962574
3620003,8.621401336803197,3.7942364109241713,0.20788027418011248,0.674140720690293
3622444,8.618474093012916,3.792803472569576,0.20784549414484543,0.6738616174472752
3624885,8.615980940461462,3.790583104165246,0.20783372796896613,0.6736009315666237
3627326,8.613920507505602,3.7894633036448067,0.2078236202234432,0.6731748733623679
3629767,8.612291362869838,3.789415224814169,0.20771018919110362,0.6732747390093573
3632208,8.61109201626155,3.7888770237796043,0.2076680816277581,0.673263839597174
3634649,8.610320919028922,3.789165765299244,0.2075554005170776,0.6729265485691058
3637090,8.609976464860711,3.789478016378711,0.20746385150802402,0.6726475013181743
3639531,8.604688984208495,3.7905196174630538,0.2074531456643748,0.6724887117009786
3641972,8.59945755274213,3.7923202152856574,0.20748374775193132,0.6723701894810371
3644413,8.594660657902295,3.793816183037002,0.20743655799096739,0.6720560779836551
3646854,8.590297283542888,3.795659393832704,0.2074285583184931,0.6720436090361611
3649295,8.586366352666701,3.7969466102965033,0.207291065979853,0.6718408994233633
3651736,8.582866727782973,3.7984311619751687,0.2072234991840335,0.6714722615328822
3654177,8.579797211310398,3.7980171143068286,0.2070140242719267,0.6712287590768102
3656618,8.577156546025083,3.7978858080357245,0.2068756889308096,0.6707673643483284
3659059,8.574943415552807,3.7975682404464517,0.20680397219255256,0.6707469800295154
3661500,8.573156444904859,3.795459901523228,0.20682723586342783,0.6703944119322282
3663941,8.571794201056678,3.7941353301724465,0.2067451916040235,0.6703022407168715
3666382,8.570855193568452,3.792170110012246,0.20661576171851806,0.6707250607395349
3668823,8.570337875246704,3.7899746751438625,0.20654135015686945,0.6705816640587823
3671264,8.567346912416799,3.7885465966275267,0.20638344658218472,0.670397887030188
3673705,8.562003409530297,3.7878467512352407,0.20628581427649767,0.6702610963298199
3676146,8.557089045993568,3.7861815963656404,0.2062068562318042,0.6700709208580758
3678587,8.552602853542608,3.7846339838335776,0.20624076150304288,0.6701373701580229
3681028,8.548543804224387,3.783998791103629,0.20620454449848988,0.6696151939021561
3683469,8.544910810724685,3.7834300474317883,0.2060607842446974,0.6693027226532973
3685910,8.541702726740281,3.7832263581580166,0.20605745179026852,0.6689430450034315
3688351,8.538918347394967,3.78330376184541,0.20593681110649054,0.668833543040728
3690792,8.536556409698857,3.78602646234545,0.20578048125215212,0.6688873825034453
3693233,8.534615593050264,3.7877330193118426,0.20573293630558193,0.6684006274749434
3695674,8.533094519779466,3.786074417461338,0.20569546952366605,0.668324226904305
3698115,8.53199175573356,3.7858053808423886,0.20559427204148326,0.668095389634563
3700556,8.531305810901532,3.786476749894793,0.20558321043346334,0.6678306715657999
3702997,8.530553233612052,3.7864125237872095,0.20547402737776702,0.6675588404304813
3705438,8.525100769388793,3.7888334513804427,0.205367400930495,0.6672879952730375
3707879,8.520072147317556,3.7929874824332295,0.20534429326427153,0.6667647658851327
3710320,8.51546644530091,3.7941782331899705,0.20526508569023397,0.6664849544006529
3712761,8.511282682691844,3.796296606227936,0.2051773376926281,0.6663901667548587
3715202,8.507519820593382,3.796835519074543,0.20506004314904627,0.666283389488923
3717643,8.50417676220141,3.7961962039366477,0.2049578346598798,0.6661888563853613
3720084,8.50125235319029,3.79613394335076,0.20491432930204856,0.6657803749079723
3722525,8.498745382140688,3.794486215119767,0.204829646605086,0.6653048682786462
3724966,8.496654581009052,3.79300132460544,0.2047512498966722,0.6649722370240101
3727407,8.494978625638025,3.7908960757413523,0.2048226182478933,0.6653143906211378
3729848,8.493716136307132,3.789530957752963,0.2047554977731865,0.6650616607761083
3732289,8.492865678322852,3.7888359538575886,0.2046299123410505,0.6649505659450413
3734730,8.492425762647287,3.7882380755356055,0.20461437046354977,0.6649292449918278
3737171,8.488736722493499,3.7884825296141633,0.20453415990212193,0.6648220503947447
3739612,8.483596953380786,3.788422780201854,0.20447171604205772,0.6643914943129465
3742053,8.478874949235742,3.787372879613113,0.20437926620034846,0.6639965340147433
3744494,8.47456977504645,3.785554824056713,0.2043047903399937,0.6635070983494049
3746935,8.470680438641363,3.785754157982122,0.2041583834049585,0.6630828154114105
3749376,8.467205891004204,3.786868268031853,0.20406359354042794,0.6629939710140248
3751817,8.464145026630579,3.786398694239963,0.20406176589824826,0.6633458818117534
3754258,8.461496683925802,3.7859745762755876,0.20394803261751082,0.6628667930823285
3756699,8.45925964564341,3.7838980136771276,0.2038088644252652,0.662593533284212
3759140,8.457432639363738,3.7824610186763397,0.20378798999102377,0.6622264525518208
3761581,8.45601433801188,3.7813393590562057,0.20373070620464348,0.6619284640614459
3764022,8.455003360414276,3.782276669944396,0.20367883929822955,0.6616480575945705
3766463,8.454398271893139,3.7818526003066837,0.2036157653138708,0.6613977800844711
3768904,8.452898771985558,3.7812951595778768,0.20354710483695332,0.6610329592455579
3771345,8.447650872320345,3.7816117185539357,0.20344405280411973,0.6611782324060674
3773786,8.442815676134945,3.7826067849239964,0.20340667707921498,0.6610532452206502
3776227,8.43839229244588,3.7840610740044385,0.20328190102775265,0.6606150029565176
3778668,8.434379774179781,3.784508859967888,0.20322705645889647,0.6605755573138807
3781109,8.43077711846168,3.784279530546539,0.20316484121705866,0.6601242061477108
3783550,8.427583266944008,3.784604999462993,0.20307795051692704,0.6597501164372335
3785991,8.424797106175784,3.7826006989856227,0.20299852080923253,0.6592297552089095
3788432,8.4224174680116,3.782627029635253,0.20295818717084665,0.6591969027225182
3790873,8.42044313005973,3.7823542645559165,0.2029021907714868,0.6588792143128834
3793314,8.418872816168811,3.782266533928852,0.20284243215374312,0.6584694423208661
3795755,8.41770519695235,3.7829336594631164,0.20275795074679423,0.6582163512626772
3798196,8.416938890350352,3.7822935711845265,0.2026606413890233,0.6578071553217469
3800637,8.416572462227236,3.782433659847185,0.2025859396354676,0.6575410685934628
3803078,8.412221712069929,3.784010836422595,0.202566134151429,0.6573026152136281
3805519,8.407276340158072,3.7868624270605618,0.20251426018837276,0.6572528786177612
3807960,8.40273785306319,3.7904360529804335,0.20234658853236176,0.6566644905968323
3810401,8.39860534724457,3.789213976847973,0.20230392955084686,0.6562267831462061
3812842,8.394877864384009,3.788858424447434,0.20219022609550724,0.6557361215711277
3815283,8.391554391688453,3.7879791595118073,0.20211645917189303,0.6555549784034845
3817724,8.388633862231938,3.786223481852296,0.20197765842772003,0.6553715735009916
3820165,8.386115155336311,3.785353523694201,0.20185577529864562,0.6553373627336767
3822606,8.383997096990282,3.7832185213124294,0.20177844486590293,0.6549497576832574
3825047,8.382278460306129,3.7810797300276735,0.2016740458351734,0.6548726310861027
3827488,8.38095796601355,3.7797668407866802,0.20164492878509097,0.6546738006195121
3829929,8.380034282989826,3.7789876601434376,0.2015981613058248,0.6546420344523792
3832370,8.37950602882563,3.7789113352368857,0.2015576126119966,0.6545497886174008
3834811,8.377297664343756,3.776863493621882,0.20161033981538945,0.6543651209556441
3837252,8.372245042664455,3.7755733332616304,0.20159249382557026,0.6541807410051451
3839693,8.367594465756564,3.7751614748733693,0.2014638742088318,0.6538874663152312
3842134,8.363345072105625,3.773853282729922,0.20135677438600844,0.6537687457577259
3844575,8.359495946424943,3.7728960009612744,0.20133086216314283,0.6534403559485847
3847016,8.356046119933197,3.772954888372804,0.20125455476112397,0.6531806384014466
3849457,8.352994570670319,3.7722646733358003,0.2011601432397525,0.6529401536567984
3851898,8.350340223851306,3.770240331950677,0.20119292848004036,0.6529719032220023
3854339,8.348081952257418,3.768381686126756,0.2011242018317097,0.6528216960414382
3856780,8.346218576664311,3.7673963453981543,0.20115841861228528,0.6525198883377171
3859221,8.34474886630644,3.7694394593893246,0.201085470326998,0.6525470320528093
3861662,8.343671539377139,3.7698826926999085,0.20106119948866014,0.6521852809265725
3864103,8.342985263563614,3.7681793795704235,0.2010030295945817,0.6516823277804343
3866544,8.342688656616152,3.7660988182969484,0.20085856781155992,0.6515717929830578
3868985,8.337710256820719,3.7650292781475545,0.20081605666680208,0.6513289131591354
3871426,8.332950514526557,3.765325886381258,0.20073950633534401,0.6509915959289411
3873867,8.328587241571501,3.7649654389867875,0.20062686260413234,0.6506511245490991
3876308,8.324619564231954,3.7633520506456786,0.20059848849330497,0.6501437448046697
3878749,8.3210465562525,3.762990538274605,0.20060593369794114,0.6498580361612262
3881190,8.317867239136987,3.7634894081849595,0.20054553026249727,0.6497875860403952
3883631,8.315080582476599,3.764652211412143,0.2005546793359552,0.6492975897810546
3886072,8.312685504314501,3.762685262560029,0.2004632128308398,0.6489703750700702
3888513,8.31068087154658,3.761578933282296,0.20049240252065784,0.649230819918348
3890954,8.309065500357713,3.7617203025955126,0.2004346011194737,0.6491572079421225
3893395,8.307838156692963,3.764201928601079,0.20049210486259714,0.6487257582003109
3895836,8.30699755676307,3.768787374941213,0.20044696414046895,0.6485957811622206
3898277,8.306542367583496,3.7709935968613406,0.20036921508829292,0.648481887746564
3900718,8.303660812944054,3.771588091826335,0.2003015852706203,0.6483462544086998
3903159,8.298794743716522,3.7696358098595724,0.20018442384422477,0.6478556963560796
3905600,8.29432051204498,3.7685350523533634,0.20009520202343717,0.6475459064680988
3908041,8.290237284354879,3.767809305314523,0.20006159276096816,0.6473067362139469
3910482,8.2865441754855,3.7673143602595087,0.20003785164267446,0.6468035330080174
3912923,8.283240248957338,3.7669846445053268,0.20002776768756936,0.6466497492585378
3915364,8.280324517275648,3.765388142605309,0.2000460912385801,0.6466532294894713
3917805,8.277795942269693,3.7639322325315923,0.19994502650247142,0.6463495179955555
3920246,8.275653435467298,3.762087903716359,0.1998734567154397,0.6460513152659941
3922687,8.273895858504165,3.7599909593298406,0.19971662417770158,0.6456633340204664
3925128,8.272522023567435,3.75869340446711,0.19970812789613432,0.6457123062212021
3927569,8.271530693872844,3.7579664687148373,0.1996752616124125,0.645647994450808
3930010,8.270920584174835,3.7576060846958397,0.19971258035713635,0.6455491425579873
3932451,8.270085884540217,3.7571493488336762,0.19966427386167085,0.6452700085883111
3934892,8.265116243914967,3.757465403640374,0.19963184446432028,0.6452359422517714
3937333,8.260533889287657,3.7588552219290037,0.19954953909412443,0.6452150583576071
3939774,8.256338025870884,3.75980320072514,0.19950701089798042,0.6452758425290153
3942215,8.252527808219696,3.7611587962397928,0.19946416587361826,0.6447550832570857
3944656,8.24910234047647,3.7610005106130036,0.19939048455887468,0.6444961775549138
3947097,8.246060676650975,3.7609644994510987,0.19932504049595717,0.6441036214492685
3949538,8.243401820935393,3.7589441645011568,0.19935259254259607,0.643822273256556
3951979,8.241124728053803,3.757270709757653,0.19923829819385497,0.643522142060192
3954420,8.239228303645731,3.7554492429263404,0.19917193825902454,0.6432327007755179
3956861,8.2377114046832,3.7535813052630926,0.19910012457289103,0.6433327481601323
3959302,8.236572839920733,3.752110792613204,0.19903719167434175,0.643411732214279
3961743,8.23581137037769,3.7516006429967654,0.19905837892385825,0.6431794197864543
3964184,8.235425709852276,3.7505514544683076,0.198938100403247,0.6428969857079244
3966625,8.231904438520976,3.751536182462806,0.1987937075098975,0.6425853153339127
3969066,8.227216714854436,3.7541883834203587,0.19864690776590768,0.6423913557825792
3971507,8.222911046686106,3.7532125082945136,0.19863598912411137,0.6422065556517822
3973948,8.218986626958083,3.751796698778192,0.19855835303702932,0.6419927573587381
3976389,8.215442599090128,3.7500147498359513,0.19851853000222175,0.6418253002502363
3978830,8.212278057237416,3.7485326902078877,0.19845800617749015,0.6415632934783202
3981271,8.209492046582342,3.7469041228621522,0.19837023433243947,0.6415105331488324
3983712,8.207083563660092,3.7448269720540313,0.19842914176031656,0.6411287362796023
3986153,8.205051556717473,3.743520585530989,0.19846770434479688,0.6409444424138343
3988594,8.2033949261046,3.74303419503321,0.19837827164238542,0.6407918108110585
3991035,8.202112524698848,3.7433618362273235,0.19831248908016022,0.6405661693542363
3993476,8.20120315836054,3.742552678118558,0.19828475989497552,0.6401553236591777
3995917,8.200665586419737,3.7409607766656086,0.19824179252842747,0.6398513014077891
3998358,8.199149070936423,3.739015684611501,0.19819269778501572,0.6394637486988932
4000799,8.194358653161137,3.737948164805477,0.19824993719252412,0.639179875950765
4003240,8.189945930476982,3.7391824401428835,0.19821630963530093,0.6388945272531653
4005681,8.185910132932419,3.739546149901739,0.19818969593922306,0.6385198622488683
4008122,8.182250441928394,3.7402014774890535,0.19814804573461442,0.6384348760945178
4010563,8.17896599045473,3.7440072701663754,0.19807765137990663,0.638287536830592
4013004,8.176055863359819,3.7420969714464163,0.1979423167545607,0.6379924252249882
4015445,8.17351909765327,3.740856477071434,0.19779281957778092,0.6380950056902674
4017886,8.171354682841129,3.7407167174870826,0.1978162141648904,0.6376707729386472
4020327,8.169561561293222,3.7417404489262536,0.19773722851675116,0.6374386911515411
4022768,8.168138628642163,3.742538017774022,0.19767510625527546,0.6372562714387653
4025209,8.167084734213459,3.743456134591815,0.19756745277487242,0.6370554016598124
4027650,8.166398681486143,3.7413524341852837,0.19754096734301843,0.6372592540987984
4030091,8.16607922858331,3.739495820223937,0.1974560585418026,0.6369938058637405
4032532,8.16194967915094,3.7384443292992056,0.19738919835132576,0.6368160572105248
4034973,8.157432574236397,3.7387517163779997,0.19726601661222135,0.6368347978581982
4037414,8.153288143527561,3.736897875419135,0.19718860038647093,0.6365927970915942
4039855,8.149515605156628,3.735607181181701,0.19717046049871242,0.6362554178756583
4042296,8.14611412968377,3.7350762343452244,0.19703995267265376,0.6362021107900037
4044737,8.14308284034566,3.735343876549503,0.19708179179856014,0.6359347434922002
4047178,8.140420813336231,3.7386835847308864,0.1969745020056432,0.6354908702090399
4049619,8.13812707811927,3.741916788200626,0.1969543837612518,0.6351332905633218
4052060,8.136200617772483,3.74068703325288,0.19691327644543233,0.6349140762478642
4054501,8.13464036936255,3.74022254523303,0.19698279088805107,0.6352215827666685
4056942,8.133445224350696,3.7398743296850405,0.19682562874589643,0.6348044044439939
4059383,8.132614029028204,3.739446639293582,0.19674238049369053,0.6348066598887838
4061824,8.132145584981318,3.7374681668132874,0.19668596386887344,0.6346650682814301
4064265,8.129980066527244,3.7362829385770486,0.19660102132895127,0.6342397923609439
4066706,8.125361176392113,3.735790114748506,0.1966519882887587,0.6340952571779193
4069147,8.121110780283836,3.735869214741387,0.19660979968572123,0.6337560567481078
4071588,8.117228131860381,3.7347300076850782,0.19661037854064375,0.6341044249382857
4074029,8.113712438032517,3.7329942002841343,0.19653448231187806,0.634099606272417
4076470,8.11056285919216,3.7311539836555245,0.19649843029050468,0.6339946026076251
4078911,8.107778509472183,3.7296801847302508,0.19643290860791163,0.6339449558265122
4081352,8.105358457037381,3.727580902726298,0.19650576017803592,0.6336035899570892
4083793,8.103301724406215,3.726059274815734,0.19652415636065546,0.6334258597626679
4086234,8.101607288802926,3.7253240379630577,0.19643976604107946,0.6330598475019086
4088675,8.100274082539526,3.7254557222785167,0.19635547505276973,0.6330188162437406
4091116,8.099300993427235,3.726490811716968,0.19626853510925193,0.6329916795430838
4093557,8.098686865216722,3.7283030993464426,0.19617502240713122,0.6327037080041199
4095998,8.098430498066636,3.7281159065693785,0.19606660101154244,0.6323313567643536
4098439,8.093722225466792,3.72806732370005,0.19600931619659884,0.632370491106052
4100880,8.08936845744658,3.727465061333045,0.19600584107218688,0.6321135012470465
4103321,8.085378360482988,3.726616746203407,0.19595522852390596,0.6320685765439298
4105762,8.081751176660433,3.7248959080022233,0.19579908982106603,0.6317427545610409
4108203,8.078486102335921,3.7253658843676796,0.19577604023166945,0.6317175524357707
4110644,8.075582288378865,3.7252743757336195,0.1956772300781918,0.6317117610202038
4113085,8.07303884044133,3.7241384553041517,0.19556546158556318,0.6313048696011917
4115526,8.07085481925841,3.7261714520566773,0.19547101706775574,0.6310476315123703
4117967,8.069029240978317,3.728969121030366,0.1954379621025202,0.630928426973828
4120408,8.067561077521814,3.7301915910576438,0.19526750232220333,0.6305674011656238
4122849,8.066449256970456,3.72983257081674,0.19516827989197272,0.6302805476704243
4125290,8.065692663983187,3.7314317409432114,0.19506834102052986,0.6301851723427674
4127731,8.065290140240664,3.73364069669574,0.19491548348148102,0.6298679406282655
4130172,8.062506489250923,3.7337609462435846,0.19491144079413908,0.6296688182692305
4132613,8.058051871033745,3.7332950681051136,0.1948093710939243,0.6294663551499846
4135054,8.053956913786527,3.733593518078093,0.19474525838154294,0.6291304494801117
4137495,8.050220893631455,3.7341523210421332,0.19464131137990465,0.6290060779908648
4139936,8.046843041741711,3.734961864738201,0.19457649081503112,0.6291904065569317
4142377,8.043822544562133,3.733066881109968,0.1944607141039012,0.6291455979945273
4144818,8.041158544059654,3.7313730134997622,0.19435986022286036,0.6286604760672648
4147259,8.038850138003196,3.72973711192774,0.19423176406442716,0.6285591442577468
4149700,8.036896380272697,3.7278956377971206,0.1941998798005637,0.6282858536012091
4152141,8.035296281196837,3.7259831475627196,0.1942232592070286,0.6281749613909556
4154582,8.03404880791906,3.7244533122740635,0.19415005087155687,0.627744494778123
4157023,8.033152884791388,3.723028039725018,0.19413779354578692,0.6278121202613075
4159464,8.032607393795542,3.7213652641459825,0.19402718497401747,0.6277383819457191
4161905,8.031705004461605,3.719548403480569,0.19390775433791865,0.6273154453520349
4164346,8.027151988394316,3.7175828360559864,0.19388968818612887,0.626963689071937
4166787,8.022954688308527,3.7161944557864106,0.19380586845581013,0.6267889741630472
4169228,8.019112413267822,3.715906316359286,0.1937992543070627,0.62667948668019
4171669,8.015624428152211,3.7149084102838636,0.19368507621618092,0.626370312733342
4174110,8.012489953860536,3.713427435659261,0.1936422641545382,0.6259058019027297
4176551,8.009708167541927,3.711558342544098,0.19366773698807813,0.6256343722220704
4178992,8.007278202856119,3.7102565983671423,0.19362043763089692,0.6256527352453745
4181433,8.005199150262245,3.7090830756394317,0.19364177759507362,0.6257053383711391
4183874,8.003470057335766,3.707583049871078,0.19353001680559848,0.6254541643978184
4186315,8.002089929113142,3.708253287164685,0.19342553162637607,0.6252194878819919
4188756,8.001057728463781,3.709514189896104,0.19331900304247351,0.6249243403606044
4191197,8.000372376488805,3.7097412479418654,0.1932986184900067,0.6248615029438933
4193638,8.000032752946092,3.7097005627695157,0.1931714570103978,0.6249572834580427
4196079,7.9966600382318385,3.707667065523649,0.193157504969024,0.6247238124171818
4198520,7.992362844288573,3.7062326771191807,0.19305303173687463,0.6243834800477047
4200961,7.98841682597848,3.7045843119529094,0.1930257772774058,0.6241704284506749
4203402,7.984821280817139,3.7031193407024605,0.19283428032580993,0.6239863690096904
4205843,7.981575463074104,3.701428457365393,0.1928906365844179,0.6237236310691671
4208284,7.978678583986271,3.6998676499454177,0.19276828469191412,0.623540907358437
4210725,7.976129811999403,3.6980179258945802,0.19277546491074926,0.6234205597076675
4213166,7.973928273037543,3.69650235258044,0.19257479481169712,0.6231549457727422
4215607,7.972073050799991,3.69480569235095,0.19254771682613847,0.6229819368806403
4218048,7.97056318708549,3.6930688278264667,0.1924561725925204,0.6227110308158793
4220489,7.969397682143143,3.6911800998517257,0.1923714684397232,0.6223514996413029
4222930,7.968575495049706,3.689657728976226,0.19233362343677488,0.6222471843023173
4225371,7.968095544112646,3.688419463225666,0.19226907425023065,0.6220355249844015
4227812,7.966567501068993,3.6867064181741718,0.19233033749391604,0.6218711218684884
4230253,7.9621727960403375,3.6849955725969914,0.192262845777518,0.6218981821761236
4232694,7.958125478537501,3.683524378681259,0.19218786744011948,0.6214679838322263
4235135,7.95442487767691,3.6816556678688075,0.19206390449740907,0.6210133702631586
4237576,7.951070280052272,3.680128555376696,0.19203107273159833,0.6209393593194699
4240017,7.948060929930556,3.6783582788179117,0.19201259977209625,0.6208114233825945
4242458,7.9453960294755674,3.676488681014968,0.19204146753133092,0.620478345872031
4244899,7.943074738998774,3.675358240505286,0.1920212803523685,0.6204069537154211
4247340,7.941096177237169,3.6735575226635313,0.1919560337592122,0.6204218616020079
4249781,7.939459421657741,3.672055566097039,0.1918132778618338,0.6201427433137645
4252222,7.9381635087882465,3.6703102888044636,0.1918196468411667,0.6200854657842015
4254663,7.9372074345737715,3.6686511196888856,0.1917669308046678,0.619707717506251
4257104,7.936590154758739,3.667039228643463,0.19166311449137452,0.6193384684639758
4259545,7.936310585293753,3.665223353534125,0.1917942840322132,0.6191222331255191
4261986,7.932376202746174,3.663398406620408,0.1917241007906065,0.6188756020221303
4264427,7.928229964789256,3.662062729322437,0.19174241109701334,0.6188562539238872
4266868,7.92442674597743,3.660644322139823,0.1916982658477849,0.6184210545502252
4269309,7.9209658642172425,3.6591223858443507,0.19166788011246128,0.6181584700421905
4271750,7.917846595783433,3.6573323859836466,0.19153651473899796,0.61792114937608
4274191,7.915068175525262,3.655490909908853,0.19156413964472505,0.6175700494373305
4276632,7.912629797099585,3.6540970559403645,0.1914740016287294,0.6173742949321713
4279073,7.910530613230334,3.6523343489462796,0.19129283331710695,0.6172414601165713
4281514,7.908769735994108,3.6510564525543128,0.19118342087614307,0.6169333811469275
4283955,7.907346237131519,3.649349161623866,0.19115692335651185,0.6170949542397307
4286396,7.90625914838392,3.6476761525971617,0.1910862875537638,0.6171479940363109
4288837,7.905507461855049,3.6460694421008237,0.19100203243980018,0.617053680645771
4291278,7.905090130397176,3.6444217898323177,0.1909971638332748,0.6167124869843748
4293719,7.902964959652633,3.642995323286031,0.19096291092498208,0.6164794277121136
4296160,7.898722116758638,3.6412893110883156,0.1908214172270344,0.6162619399237719
4298601,7.894818653293933,3.639886325020944,0.19077048399270863,0.6159492124179464
4301042,7.891253917500555,3.638077761367319,0.190661991223277,0.6161333643420467
4303483,7.888027216672703,3.636902871798931,0.1905571931662112,0.6158217033236288
4305924,7.885137817346629,3.636308695277158,0.1904198552573071,0.6156984372697636
4308365,7.882584945516636,3.634667515083874,0.1902598694244064,0.6154038306596633
4310806,7.880367786876964,3.633015952215256,0.19024232405626113,0.6153797703105583
4313247,7.878485487089231,3.6314468821922485,0.19020694177237654,0.6151928443813829
4315688,7.876937152075164,3.629834552947904,0.1901201176601609,0.6149896875597362
4318129,7.875721848334196,3.628408895025424,0.19000941967239746,0.6148151022202761
4320570,7.87483860328558,3.626566674000758,0.1899631872457652,0.6148933959265959
4323011,7.874286405634524,3.6254445699547184,0.18991478232596792,0.6145963420027107
4325452,7.874064205761964,3.623604090701697,0.18978449409650994,0.6141809578018963
4327893,7.874170916137399,3.6218426619890316,0.18980098902727005,0.6138986389915628
4330334,7.874605411754304,3.620487399011562,0.18967303681504852,0.6134162110592237
4332775,7.875366530587528,3.6188564142193305,0.18953955752295057,0.6130056732566312
4335216,7.876453074072121,3.617201334444022,0.1894930576084551,0.6126243564899527
4337657,7.87786380760295,3.6156067568442123,0.18938559687622095,0.6124424161619971
4340098,7.8795974610544866,3.6143068165851515,0.18932347837872504,0.6123845860250872
4342539,7.881652729320043,3.612685401605453,0.18931765197940198,0.6121832539885246
4344980,7.884028272869861,3.6109275607868097,0.18929083370261948,0.6121160376261277
4347421,7.886722718327256,3.609676014040025,0.18924932423041832,0.611893118347562
4349862,7.889734659062155,3.6078936014833665,0.18924545543535973,0.6120400582613782
4352303,7.893062655801215,3.6063968254231185,0.1891434330984129,0.6118019513090992
4354744,7.896705237253838,3.6047851629809466,0.1891029951521001,0.6113810704231785
4357185,7.90066090075325,3.6031822430764877,0.1889882253823653,0.611407189319788
4359626,7.899641388084181,3.601777813869339,0.18895196783893758,0.6112002619753503
4362067,7.895509238094481,3.6000116629869083,0.18887929177452306,0.6108319571574363
4364508,7.89170636783307,3.5988452237151214,0.1887694436177928,0.6110073267637496
4366949,7.888232149527342,3.5984111456373253,0.18873440717672058,0.61094342000886
4369390,7.885085916843425,3.596878834779381,0.18867663298692577,0.6107057978757059
4371831,7.882266965064979,3.5956498327277786,0.18861351808301,0.6104820312309135
4374272,7.879774551295913,3.5939336333333536,0.1885156896680413,0.6104997318733054
4376713,7.877607894686712,3.592519379444153,0.18852736047596183,0.6103188404842012
4379154,7.875766176684169,3.590849105391055,0.18851585370875842,0.6100673638700258
4381595,7.874248541304161,3.5892831789263857,0.18841371646136368,0.6099254084215907
4384036,7.873054095427237,3.587844258603866,0.1882841262195034,0.609767831232026
4386477,7.872181909116549,3.5861081573056253,0.188218790272589,0.6096101430131734
4388918,7.871631015957819,3.5847373052064655,0.18822505580550586,0.6094516568662108
4391359,7.870615187870568,3.5830513433395748,0.18816083306022877,0.6092679971071427
4393800,7.866391194040507,3.5812675385537394,0.18803702916069176,0.6089733318330569
4396241,7.8624930750800575,3.580140656119457,0.18795130947991892,0.6089493889892881
4398682,7.858920230946699,3.5783641221908358,0.18791367557261848,0.6088554588291948
4401123,7.8556720236535185,3.5771110815315277,0.18784375093044828,0.6088946770218631
4403564,7.852747777433608,3.5754094536630436,0.18780030317322577,0.6089078335120792
4406005,7.850146778927782,3.573891796977198,0.18775927227510528,0.6087207790400143
4408446,7.847868277395507,3.5724199974963216,0.1877079892241613,0.6086003542989991
4410887,7.845911484948685,3.570751990494628,0.18758015492824393,0.6081697395953604
4413328,7.844275576808145,3.5690665070668444,0.1874850048262357,0.6077803831069845
4415769,7.842959691582428,3.567639358022041,0.18743129843196701,0.6074796121503561
4418210,7.841962931568603,3.566317170823839,0.18729615247542353,0.6074247821599148
4420651,7.841284363074679,3.5648290394894753,0.18726692156907002,0.607164020960611
4423092,7.840923016763312,3.5631853433736485,0.18722202407601857,0.6066698282099388
4425533,7.837643403032359,3.56146064559948,0.18725384954010638,0.6063284649094797
4427974,7.83365217068636,3.560094998539239,0.18716415396857206,0.6059317534300287
4430415,7.829982886695491,3.55866726482443,0.18710955327689213,0.6056539807290426
4432856,7.826634940568447,3.557275120725534,0.1871348770292229,0.6053201456058741
4435297,7.823607684627516,3.555689673220482,0.1870756617859655,0.6050061441258602
4437738,7.820900434181978,3.554392322289742,0.1869807533107237,0.6050334020628183
4440179,7.81851246772417,3.552644318383185,0.18695347078810823,0.6047178811604743
4442620,7.816443027148054,3.551197699923924,0.18688907734487184,0.6044671927961736
4445061,7.8146913179899435,3.549677262951852,0.18683692687393041,0.6042045577245133
4447502,7.8132565096912,3.548081722062964,0.18674331645992423,0.6040548017258385
4449943,7.8121377358824935,3.5464012644459126,0.18671706617230344,0.603969651006314
4452384,7.8113340946893794,3.5449729348266317,0.18667516929413897,0.6038488103002535
4454825,7.810844649058743,3.5437819623406592,0.18661740354460285,0.6036962553509775
4457266,7.809258452839356,3.542245462741609,0.18652065537203485,0.6035733080572891
4459707,7.805176188277793,3.540673685627915,0.1863877987196568,0.603295722684983
4462148,7.801412595250314,3.53910152195212,0.18636121978511672,0.603261456970717
4464589,7.797967089937147,3.5375524196559955,0.18641526797837904,0.6030286073163664
4467030,7.7948390519169255,3.5358715277943875,0.18637773365719368,0.6027760090877794
4469471,7.792027824326301,3.534693256290521,0.1863182415764175,0.6023988336947895
4471912,7.7895327140418384,3.5332969927005116,0.18621857214686105,0.60262447186191
4474353,7.787352991883855,3.531969957081094,0.18621178001441138,0.6023704081438892
4476794,7.785487892842079,3.5302499585828966,0.1860947105262878,0.6020199282741581
4479235,7.783936616322792,3.5288986810519885,0.18611371542746724,0.6017350407750174
4481676,7.7826983264172185,3.5273304582134486,0.18597966568233143,0.6016982451650911
4484117,7.781772152190808,3.5258058087226605,0.18582272471532651,0.6016964877412234
4486558,7.78115718799309,3.5244622832791572,0.1857595229499792,0.6014706112221361
4488999,7.7808524937876715,3.5227904630317375,0.1856846359394757,0.6013223582686896
4491440,7.777057865018024,3.521436233336246,0.1856409148167505,0.6010218980762354
4493881,7.773202040312788,3.519852341990704,0.18562585444324622,0.6006691136778177
4496322,7.769661101044444,3.518351056733631,0.18554026248126645,0.60074173053132
4498763,7.766434453241468,3.5169911407184444,0.18550705025870048,0.6004837931975854
4501204,7.7635214670532635,3.5164607497036218,0.18546089278779862,0.6002468385657642
4503645,7.7609214769183685,3.5156338050733518,0.18538323508015836,0.6000346008451338
4506086,7.758633781754225,3.514217161657346,0.18532305743844998,0.5999050146105456
4508527,7.756657645168285,3.5128312804755386,0.1852748756423896,0.5998443372890209
4510968,7.754992295690244,3.5114537618341246,0.1852368389216157,0.5995390814012633
4513409,7.75363692702511,3.509828242866264,0.1852065170175647,0.5995050071750417
4515850,7.752590698326809,3.508361173215142,0.18520889405104396,0.5993898375918277
4518291,7.7518527344919965,3.506859109021861,0.1851545746212969,0.5995114305416943
4520732,7.751422126473761,3.5054646000582017,0.18506258300433662,0.5992444486264964
4523173,7.749290134624444,3.5042405460734636,0.18500762671593848,0.5990411531989319
4525614,7.745344103764042,3.504145869698634,0.18494596632435292,0.5990882819953977
4528055,7.741709803003447,3.5044353650549938,0.18490341252862796,0.5987468860458088
4530496,7.738386664039941,3.502801869214073,0.18477548436411234,0.598396088074473
4532937,7.735374083246509,3.501366252101702,0.18480313539256735,0.5983780469276895
4535378,7.732671421826953,3.499884310499224,0.1847794956973757,0.5982611980875692
4537819,7.7302780059920915,3.4982386369400817,0.18475797700109733,0.5980174332664624
4540260,7.728193127156938,3.4971798238697342,0.18478937856642863,0.5979968413644243
4542701,7.726416042158549,3.495531036551258,0.18477096599939055,0.5976305818131178
4545142,7.724945973494355,3.4941180810190224,0.18468101265076506,0.5973042403296192
4547583,7.723782109580638,3.492690103145848,0.18462904162199445,0.5970929753190267
4550024,7.72292360503093,3.49113246451753,0.18452550719383204,0.5966534140760122
4552465,7.722369580953922,3.489514735709423,0.184412499970352,0.5967272782284925
4554906,7.721866120671886,3.488167130250689,0.1842856921505677,0.5967279028757618
4557347,7.717831858909618,3.4869803204131973,0.18424393171302272,0.5966361474134936
4559788,7.714106217941027,3.485536388510997,0.18429094585297684,0.5965083042125938
4562229,7.710688654375686,3.4840016530594147,0.18417413310862688,0.5963299665005826
4564670,7.7075785900456,3.4827771982275584,0.1842692627562815,0.5961128624801569
4567111,7.704775412147709,3.4810985642315244,0.1842008950889728,0.5962275117808172
4569552,7.70227847340713,3.4797245129239442,0.1841041995761578,0.5959136647892869
4571993,7.700087092260881,3.478269223360742,0.18407466661236424,0.5958292362768594
4574434,7.698200553061925,3.476758893034988,0.18406625127080045,0.5954686933342084
4576875,7.696618106303282,3.4751675861857914,0.18397547325003646,0.5953173060528543
4579316,7.69533896886198,3.473785592571602,0.18391147400667715,0.5952339347189715
4581757,7.6943623242625385,3.472661777944824,0.18386190745144926,0.5948753143639397
4584198,7.693687322959675,3.471186321704144,0.18376582820851464,0.5943987312356078
4586639,7.693313082639904,3.4696970096635966,0.18370927007589655,0.5942439475368824
4589080,7.690658564000899,3.4684396413113006,0.18370705301927756,0.5941375492275572
4591521,7.686843554462273,3.4678511473546187,0.1837074404481621,0.5942279720993169
4593962,7.683333582343523,3.4673621133006454,0.1836178425509841,0.5939718668822122
4596403,7.680128094194804,3.4658698939728234,0.18353849870964595,0.5937492839728521
4598844,7.677226502457882,3.4644019060978595,0.1834993935721973,0.5932903346498002
4601285,7.674628185616841,3.4631269767324033,0.1834213500411457,0.5931956120330217
4603726,7.672332488368945,3.4614955726920003,0.1833208361251112,0.5931330336791555
4606167,7.6703387218153445,3.4602144649269864,0.18328352796654165,0.5931366789713588
4608608,7.6686461636715695,3.4587067790773323,0.18324584756673803,0.5928254364616238
4611049,7.667254058497416,3.4578645648895185,0.18314770027120653,0.5926582543355826
4613490,7.666161617946097,3.457686197137946,0.18310067125598734,0.5926027748611783
4615931,7.665368021032244,3.456249210786199,0.1831447054147168,0.5924955157405294
4618372,7.664872414418564,3.4549664798680313,0.18307122130817705,0.5925448745427776
4620813,7.6638176560198605,3.453442270554858,0.18300719508765573,0.592219001559374
4623254,7.659915201380673,3.451802215685225,0.18293302082703214,0.5921954265403387
4625695,7.65631478774474,3.4507951402142356,0.1828653196680258,0.5919064617545899
4628136,7.653015885662441,3.4492802104382414,0.18274444459641676,0.5918123901107927
4630577,7.650017932094954,3.4479741645267934,0.1826630581311931,0.5916457784438653
4633018,7.6473203305530015,3.446464906719995,0.1826861350994043,0.5913442813504172
4635459,7.644922451255262,3.4450782024166533,0.18262354176685533,0.5910435767772342
4637900,7.642823631306362,3.443753781903786,0.18261417065111862,0.5908209581197756
4640341,7.641023174894143,3.4431183255685585,0.18252429622461827,0.5908116890616392
4642782,7.639520353506095,3.4428824669323093,0.18252481539589238,0.590574229147812
4645223,7.638314406164606,3.4413265843825798,0.18244499303993122,0.5903728945300861
4647664,7.637404539680855,3.4399446106883094,0.18239347650040677,0.5901651386504346
4650105,7.636789928926979,3.438334000508126,0.18236598357798567,0.589778188087747
4652546,7.636469717126234,3.4369619315529265,0.18232624718247079,0.5894881956401858
4654987,7.633314721701391,3.4362731710814,0.18223030734990167,0.5892447059094118
4657428,7.629625786017531,3.436249735260739,0.1821812106197258,0.5891157145720992
4659869,7.626235431517874,3.435807344916117,0.18211287982049204,0.5887514295671927
4662310,7.623143118979777,3.434448209065436,0.1820962720727521,0.5888369208976156
4664751,7.620348276230405,3.432870073254872,0.18203540478433544,0.5885962427894137
4667192,7.617850298293276,3.431759098406214,0.1820333187461058,0.5883380409481032
4669633,7.6156485475539055,3.4301714822827813,0.18192672364420712,0.5881563713188124
4672074,7.6137423539444535,3.428641069069527,0.18182897142263713,0.5880112611941629
4674515,7.6121310151471,3.4274522704170334,0.1817157343329608,0.587601007907982
4676956,7.6108137968159895,3.42602903436742,0.18171193484735398,0.5876310145976197
4679397,7.609789932817432,3.424600940515853,0.18161004430558306,0.5876693468623895
4681838,7.609058625488132,3.423177661862615,0.18157536242245828,0.5877632193488264
4684279,7.608619045911106,3.421588597225781,0.18158871540872928,0.5875687758919068
4686720,7.607035846845822,3.420571122240515,0.18151008507740155,0.58719894822743
4689161,7.603260262410815,3.4210649203461356,0.18148622636425615,0.586958884832564
4691602,7.59978037005414,3.421193238932459,0.18144565215824957,0.5867215267993552
4694043,7.596595653687464,3.420877457847899,0.18139827237278813,0.586339439055313
4696484,7.593705564765672,3.419971723065469,0.18128247277241238,0.5860795781768277
4698925,7.591109522421939,3.4187260461505113,0.1813118583615587,0.5859259373823001
4701366,7.58880691362157,3.4173473722575953,0.1812472106236008,0.5859626728379681
4703807,7.586797093334426,3.416208572266325,0.18125495394461166,0.5855919166623528
4706248,7.585079384725807,3.4158700877914434,0.18124209486704929,0.5858683967700026
4708689,7.583653079365495,3.415535221009206,0.18122712034119992,0.585593931354532
4711130,7.582517437454798,3.413958615716221,0.1810578937983813,0.5856375688001363
4713571,7.581671688071297,3.4125051091563496,0.18095905455116834,0.5856347126634329
4716012,7.581115029431018,3.411688627401873,0.18092373829503847,0.5854987511652788
4718453,7.580846629167746,3.4115083340367462,0.18091531611607414,0.585350903957691
4720894,7.5772120663901195,3.4116522086683916,0.180878017817039,0.5852402262325405
4723335,7.573644505144667,3.411407812891727,0.18081573903430687,0.5848698774577615
4725776,7.570369293754554,3.4105367663315294,0.18077817340071467,0.5848565866590809
4728217,7.567385906634336,3.409301969202909,0.18070414188609385,0.5848275862668998
4730658,7.564693786352406,3.407763702888283,0.18063789686223178,0.5846308696499047
4733099,7.562292343773451,3.406191132359197,0.1805794673779656,0.5845956551155861
4735540,7.560180958219172,3.4050949739222043,0.18050508544688457,0.5844606735609149
4737981,7.558358977647073,3.403538810553203,0.18051410625414602,0.5842865734710435
4740422,7.556825718847114,3.402556237713876,0.18043350498632027,0.5844601953268903
4742863,7.555580467656038,3.401080926053709,0.18039808902896112,0.584368502454007
4745304,7.554622479189116,3.399638029527935,0.1804378500169443,0.5842437746965778
4747745,7.553950978089047,3.398343894123837,0.18035315664347126,0.5840479525744767
4750186,7.553565158791729,3.397979828837697,0.1802577984570652,0.583794601191699
4752627,7.5514752062647235,3.3985557209917827,0.18025701603908248,0.5836016903524377
4755068,7.547821800823313,3.3974058930178255,0.18026837495922696,0.5836237316070534
4757509,7.544457958211428,3.3959399750372956,0.18026340719256798,0.5833920424459141
4759950,7.541383175155262,3.3946679369243182,0.18019740443003232,0.5834968677420037
4762391,7.538596917004,3.3934151689811816,0.1801977292674249,0.5833588871852436
4764832,7.536098617861371,3.39215219161551,0.18017874360037542,0.5833313957649626
4767273,7.533887680735065,3.3906812035811082,0.18013792539540716,0.5834076116705942
4769714,7.531963477703893,3.389498001987504,0.18001456369719743,0.5833084249448691
4772155,7.530325350102494,3.3879926095348725,0.17990851812552056,0.5832956437411538
4774596,7.528972608723413,3.386552901279031,0.17990379255219477,0.5834094773912153
4777037,7.527904534036278,3.3852673904793473,0.17984061013817224,0.5833515756731029
4779478,7.527120376423884,3.3837690146550767,0.17982288625973483,0.583920139166245
4781919,7.526619356434876,3.3824366982709937,0.17976766971069544,0.583737228731137
4784360,7.526043844025948,3.3811565877327734,0.17971221260728676,0.5835760342124858
4786801,7.5223063760773625,3.38000519019329,0.17965373741664553,0.5834726044882901
4789242,7.518855722329628,3.3786906954895013,0.1795987195699903,0.5833367009629852
4791683,7.515691401191852,3.377257425277926,0.17956165150681688,0.5832269767436203
4794124,7.512812900158968,3.3758155295071415,0.17947677340350443,0.5833274853473768
4796565,7.510219675932767,3.374515901335548,0.1794858154444501,0.5831196350310662
4799006,7.507911154560457,3.373847180401768,0.1795027616815204,0.582951243616599
4801447,7.505886731590615,3.373809023422905,0.17946323074616427,0.5827685899415914
4803888,7.5041457722464076,3.3728144424377455,0.1794097955890403,0.5827374112514678
4806329,7.502687611615807,3.371282063214483,0.17936426518182186,0.5827096612194543
4808770,7.501511554858694,3.37011160270795,0.17933220023046906,0.5826588306264814
4811211,7.5006168774305255,3.36911120569085,0.17928152408583203,0.5825360922347549
4813652,7.500002825322389,3.367764846125761,0.17925663737167072,0.5824968223276279
4816093,7.499668615317131,3.3673412533733633,0.17927622438302956,0.58256521009391
4818534,7.497092499843811,3.367597659260803,0.17924285889358713,0.5825805728599899
4820975,7.493556812574255,3.3661205495623525,0.17923246304976584,0.5825245826855864
4823416,7.490304768060193,3.365186828022986,0.1792046352093565,0.5824370711947648
4825857,7.487335875325969,3.364895701375164,0.17924631730006613,0.5822457271933488
4828298,7.484649613049199,3.364578468744474,0.17921754673852364,0.5820143548264319
4830739,7.482245429688869,3.364464401112099,0.17923482741245492,0.5821745371509
4833180,7.480122743630535,3.363877046436611,0.17919520198956382,0.5818021021701953
4835621,7.478280943348418,3.3636020051206463,0.179138503799638,0.581793649616812
4838062,7.476719387584245,3.3630581773561565,0.17905371528710112,0.5814864876743536
4840503,7.475437405542631,3.3615990535292033,0.17897177376352727,0.5812438075424238
4842944,7.474434297102821,3.360568554664593,0.17894653432573424,0.5814535363177123
4845385,7.473709333046497,3.3591327323558473,0.17895899266210216,0.5810528845887009
4847826,7.473261755301473,3.3579091668818384,0.1789228485278362,0.5808202317809915
4850267,7.472174586199635,3.356606087764383,0.17886087478264373,0.5807340376200537
4852708,7.468555601752138,3.3551445348742246,0.17878798664558093,0.580545636227433
4855149,7.4652176066346945,3.3541135528720045,0.17868722384823063,0.5803929091108565
4857590,7.462160130802833,3.3526673426716047,0.17862323879555295,0.5802447002410542
4860031,7.459382674305867,3.351483283659546,0.1785956009252725,0.5801458382277594
4862472,7.456884707404982,3.350072237385204,0.17848738272363857,0.5799550849995149
4864913,7.45466567070803,3.349476054235581,0.17840281203890238,0.5794496580670824
4867354,7.452724975320944,3.349374671206604,0.1783438948869829,0.5794137530968007
4869795,7.451062003015577,3.3490489021523424,0.17818446678689936,0.579177978855086
4872236,7.449676106413823,3.3489884037776108,0.17813367025875523,0.5790464720690518
4874677,7.448566609187784,3.347560423416976,0.1780589924828543,0.5788250111930221
4877118,7.447732806275805,3.3467053054335394,0.17794377694954602,0.5786601538538526
4879559,7.447173964114069,3.3464167398462896,0.1778717559735481,0.5784870263982043
4882000,7.446889320883591,3.344936977292792,0.17784100671504854,0.5782543439635619
4884441,7.443846604346905,3.3438845955660628,0.17771966362145925,0.5782469708700444
4886882,7.440424390642322,3.3424413227207217,0.177706917524027,0.5779261675764035
4889323,7.437280098929579,3.341161861421248,0.17760555105090242,0.5779270029460647
4891764,7.434413250043126,3.3399178612422418,0.17756190626346186,0.5775141126529221
4894205,7.431823335454291,3.3393648062643324,0.17745831866083334,0.5772314133493897
4896646,7.429509817396097,3.3392560345065654,0.17744496944274335,0.5769853319455166
4899087,7.427472129004368,3.337797322464801,0.17754534530897736,0.5768517656691338
4901528,7.425709674474977,3.336536597857563,0.17751427446128926,0.5766583594899354
4903969,7.4242218292370845,3.335276464960603,0.17743937563477843,0.5764261538158483
4906410,7.4230079401421545,3.3338852268907413,0.17739877501095158,0.5763902159807873
4908851,7.422067325668561,3.332408171880551,0.17738362976303693,0.5762550885406774
4911292,7.421399276141572,3.331279810741762,0.17736999490471647,0.5763156584636364
4913733,7.421003053968438,3.330255875884882,0.17732202826328192,0.5761726903609198
4916174,7.419424472032609,3.328980750321454,0.17723189642891587,0.5759397607237116
4918615,7.415919732136951,3.327609537507502,0.17717968820796168,0.5755797573198338
4921056,7.412690351523202,3.3264762635028804,0.17706238594917661,0.5753538212680523
4923497,7.409735871241327,3.325014766388847,0.17699064158556824,0.5751162580216612
4925938,7.407055803397732,3.32381047153046,0.17695466613679678,0.5748618099121571
4928379,7.404649631270464,3.3225192334124714,0.1768986486427187,0.5745676244165228
4930820,7.402516809440404,3.321028650858662,0.17682750960225474,0.5744096044846507
4933261,7.400656763938289,3.3198957029259697,0.176748516495957,0.5741439722828977
4935702,7.399068892407456,3.3185467275374445,0.1767187774547165,0.5737759094446795
4938143,7.397752564282083,3.3173547525802163,0.1766093655007158,0.5736405804430453
4940584,7.396707120980789,3.316113394734026,0.17663560536161615,0.5734854534098172
4943025,7.395931876115346,3.314805854101076,0.17664661359285153,0.5732567502793058
4945466,7.395426115714288,3.3134121792467717,0.17664291403387913,0.5731985730687233
4947907,7.395189098461165,3.3121592241200775,0.1765695754588366,0.5729021424128374
4950348,7.391698377145861,3.3114815091337277,0.17652609964651653,0.5726183209794171
4952789,7.388385595486078,3.3111298792436616,0.17643184180836252,0.5727365835512827
4955230,7.385345205090854,3.3097147695386644,0.17645147781628615,0.5727355996203125
4957671,7.38257673814304,3.3089012067799946,0.17644659575240554,0.5725624883597252
4960112,7.3800796984020165,3.307487463077521,0.17641159230268172,0.5721781487122936
4962553,7.377853561325313,3.3063231327393834,0.17641705716687847,0.5720867342664305
4964994,7.375897774205808,3.304988362465318,0.17640503007568334,0.5718258023300685
4967435,7.374211756324305,3.303695434443135,0.1763763533395701,0.5715139814512563
4969876,7.372794899117421,3.3025557517877937,0.17635941671468464,0.5714275356477705
4972317,7.371646566360515,3.301134496660223,0.17631434217085107,0.5714253976727817
4974758,7.370766094365523,3.2999893073406277,0.17623091326947452,0.5711981041811655
4977199,7.370152792193448,3.2985734538636162,0.17620854409845363,0.5711149565678426
4979640,7.3698059418813004,3.297167043245714,0.17628502992291942,0.5708587958579348
4982081,7.367755201480705,3.295905972437245,0.17622843271761765,0.5706285460359795
4984522,7.3643606685803435,3.294717528175355,0.17614525641383247,0.5703487635854467
4986963,7.361236050729594,3.2941214658968647,0.17608616287790743,0.5703514055492146
4989404,7.358380899645037,3.2940980984539987,0.1760719122842302,0.5700827458318588
4991845,7.355794739019608,3.293529357897196,0.17602411704637108,0.5701457754833845
4994286,7.35347706463502,3.2923581937570194,0.17601152889596178,0.5698823984146447
4996727,7.35142734448945,3.290975169547693,0.176004080122385,0.5701018255642825
4999168,7.349645018940375,3.2898663247186675,0.1760231374699227,0.570072389543833
5001609,7.348129500862407,3.288451005494676,0.17604579796329492,0.5701586311175241
5004050,7.346880175819948,3.287028564556045,0.17599156119806986,0.5699615609267766
5006491,7.345896402254487,3.286200085561149,0.1759903061511641,0.569748003144373
5008932,7.345177511686367,3.284916777630764,0.1759548832618441,0.5695607591050967
5011373,7.344722808930745,3.2839400482980396,0.1758934835349569,0.5694635610035261
5013814,7.344085206705737,3.2837093995223934,0.17586048783641342,0.5692125067523657
5016255,7.340610535360924,3.2828416140792824,0.17577644482256957,0.569103479689319
5018696,7.337403335140474,3.2817462005771056,0.17584568302101325,0.5689466540230191
5021137,7.334463176767384,3.2811629337444916,0.1757891326155623,0.5687103275794343
5023578,7.331789603335794,3.280547889114161,0.17574414859227877,0.5683561430243196
5026019,7.329382130414539,3.279293100145344,0.1756829716203982,0.5681932376889628
5028460,7.327240246165697,3.2781878582674966,0.17568024010835243,0.5679143143369871
5030901,7.325363411478,3.276970403754322,0.17566146256400966,0.5677371237617289
5033342,7.323751060114988,3.2763421307322704,0.17562669710528298,0.5675183539493052
5035783,7.322402598877714,3.2762435090465503,0.1756307106442382,0.5674461876991553
5038224,7.321317407781901,3.274819194065631,0.1756232908330386,0.5673039941321786
5040665,7.320494840249285,3.273636903619341,0.17557335156463935,0.5672671249432804
5043106,7.319934223312995,3.272403913198361,0.1754633763824792,0.5672564995203973
5045547,7.3196348578367045,3.271997397865138,0.17541464732042036,0.5673692779422728
5047988,7.319596018747373,3.272292118276453,0.17533771653138563,0.5670785356555129
5050429,7.319816955281246,3.270863153743997,0.17530636928247004,0.5667803587910016
5052870,7.320296891242926,3.269698265983265,0.17531006045284483,0.5665212361897444
5055311,7.3210350252771415,3.268449501931753,0.17526133069320612,0.566227430058791
5057752,7.322030531153015,3.267159164482778,0.17521081223889307,0.5658497003671453
5060193,7.32328255806043,3.2659766565626933,0.17517529548706245,0.5656484876986057
5062634,7.32479023091822,3.2646286547103047,0.1751913131597559,0.5656312751394122
5065075,7.326552650693818,3.2638296495452184,0.17508401876403654,0.5653307236096634
5067516,7.328568894734056,3.2635247319055685,0.17504832381616073,0.5651390922750329
5069957,7.330838017106689,3.2633384057901313,0.17501739092936133,0.5649324772867159
5072398,7.333359048952344,3.2634315405697,0.17501141668849535,0.5646437607238596
5074839,7.336130998846459,3.2620868269424403,0.17491782508426126,0.5644797779760947
5077280,7.339152853170865,3.2622777729624244,0.17486991374843816,0.5641549702185001
5079721,7.340502091163431,3.2632762709585283,0.17483606286076958,0.563982577671361
5082162,7.337111278664343,3.2627599956637168,0.1747974809686607,0.5638909001603674
5084603,7.333981129762842,3.2617266468482566,0.17477875674066168,0.5638085520989973
5087044,7.331111227947806,3.261294206653201,0.17474136159528547,0.5640143150223371
5089485,7.328501130455833,3.260720130418516,0.1747030425657037,0.5638448352991515
5091926,7.326150368370086,3.259514073997261,0.17462130289319974,0.5635112470761514
5094367,7.324058446733001,3.258126288275476,0.1745842324677524,0.5632413730395464
5096808,7.322224844672791,3.257200875420612,0.17453361220100488,0.5632336328728661
5099249,7.320649015543567,3.2565673005726756,0.17447405038201183,0.5630953998320228
5101690,7.319330387078994,3.255723064746614,0.1743829963153089,0.5630146822119338
5104131,7.318268361559257,3.254579405449327,0.17438228924462001,0.5630383513647204
5106572,7.317462315991239,3.2532898627076356,0.17431953215082013,0.5628327645017938
5109013,7.316911602301661,3.2522879309216437,0.1743290067239752,0.5626874224363981
5111454,7.316615547543013,3.251906775613996,0.17414929134175103,0.5626228017108454
5113895,7.313649215080881,3.2515801270891838,0.17407699117138656,0.5624506275234805
5116336,7.310439941581976,3.2503155666392347,0.17404076093381157,0.562251577667364
5118777,7.307488623750469,3.249477848814653,0.17400939070998617,0.5620466356077125
5121218,7.30479483679371,3.2491470073187805,0.17395639915410405,0.5618447597245939
5123659,7.30235813011941,3.2489592315942355,0.17397791146162012,0.561765739888631
5126100,7.300178027440187,3.2491258465194948,0.17390374394175917,0.5615703647026936
5128541,7.298254026891624,3.2490510051359274,0.17377216954474592,0.5613111149949932
5130982,7.2965856011637475,3.24857775196959,0.17372697996958078,0.5610238065474922
5133423,7.295172197645769,3.247420235715955,0.17361719835515232,0.5608503609473166
5135864,7.294013238583991,3.2461091899751424,0.1735902859138865,0.5606132627101492
5138305,7.293108121252658,3.245137184080848,0.17361202932049383,0.5604111351274543
5140746,7.292456218137622,3.2447352194865315,0.17358197810841114,0.5603587613708556
5143187,7.2920568771326,3.2441355998787245,0.1735406129465155,0.5599253207158411
5145628,7.290450807003464,3.2429628712389147,0.1734938608581596,0.5597931757999924
5148069,7.287163914404209,3.242359229305279,0.17344512426491163,0.55963872407739
5150510,7.284132714874793,3.2422800714737177,0.17335999559791096,0.5596784717361845
5152951,7.281356801124207,3.2418590923268753,0.1732925961018362,0.5595567759452674
5155392,7.278835740411434,3.241305908076061,0.1732641964724512,0.5594172466094106
5157833,7.276569074642099,3.240117146514565,0.173279929898607,0.5591818638551161
5160274,7.274556320478388,3.240996055215088,0.17327540000614944,0.5591540339742823
5162715,7.272796969462157,3.243065215513715,0.17320771008278804,0.5591227252837754
5165156,7.27129048815111,3.2416755035993132,0.17316059846798235,0.5587463345101065
5167597,7.270036318267876,3.2405354754110105,0.17311733368172316,0.558607013741391
5170038,7.269033876861892,3.239329639530756,0.17308422570864734,0.5585714408168552
5172479,7.268282556483849,3.238068566762423,0.17306246182161472,0.5585574348826781
5174920,7.267781725372609,3.237046151438024,0.17306141277446926,0.5584743987640496
5177361,7.267511436218588,3.236745834828736,0.1729584267259787,0.5584048472844393
5179802,7.2641483975623,3.2366800156331723,0.17296406818744547,0.5579682434171197
5182243,7.2610388177262575,3.236401517032435,0.17292267462962907,0.5577912757261854
5184684,7.258182306464803,3.2359639443056896,0.17292093633347633,0.5576394375170466
5187125,7.255578448427712,3.236051112861542,0.17291422697163367,0.5577522422883631
5189566,7.2532268032492455,3.234748878823013,0.1728930404592392,0.5576890913789126
5192007,7.251126905650214,3.233939255845546,0.17281670339398528,0.5575179504644285
5194448,7.249278265553017,3.23382297499506,0.1727728898733318,0.5573395381802967
5196889,7.247680368209513,3.233056536996697,0.17273525136175136,0.5572627333593475
5199330,7.2463326743416046,3.231781923894025,0.17265315391975533,0.5570507487903017
5201771,7.245234620294386,3.2305702400428387,0.17263752623415304,0.5567839684084022
5204212,7.244385618201726,3.2292852942763375,0.17261146718600026,0.5563229885654226
5206653,7.24378505616408,3.2283010289107277,0.17257977991557968,0.5561163487082544
5209094,7.243432298438386,3.227209654027389,0.172598366526176,0.5558947917143426
5211535,7.241388850781489,3.2261398142626394,0.1725743810271732,0.5556727282687676
5213976,7.238202359960295,3.2248097154290316,0.17254796594394214,0.5552579129949008
5216417,7.235266747949497,3.2234377098036298,0.17242296015063518,0.554925771357723
5218858,7.232581616341619,3.2225264393563857,0.17234715410769158,0.554713645936887
5221299,7.230146542047601,3.221988033941156,0.17227048673693687,0.5545520717804231
5223740,7.227961077391322,3.2218353743037813,0.1722019936672581,0.5544903471756398
5226181,7.226024750216829,3.221537829715206,0.17217382597404163,0.5544416151828451
5228622,7.224337064008186,3.22143732874697,0.17210643739718653,0.5543142179893311
5231063,7.2228974980218315,3.220737643151834,0.1721114635942191,0.554163994266623
5233504,7.221705507431313,3.219772607277847,0.1720494414221848,0.554012266989391
5235945,7.220760523484236,3.218711773397307,0.17205720358542498,0.5539745159951884
5238386,7.220061953671313,3.2174234015692678,0.172042625293965,0.5537127129152707
5240827,7.219609181907258,3.2165025005277297,0.1720394757317563,0.5535541374968295
5243268,7.218880840888606,3.215974982594758,0.17205029556289,0.5536146609098004
5245709,7.215618877164774,3.2146686705004264,0.17193209217767874,0.5533576974073258
5248150,7.2126056294845045,3.2139149571976655,0.1719428224983131,0.553476032621949
5250591,7.209840715947039,3.2125683348334104,0.17195341321573873,0.5533752945067072
5253032,7.207323730300116,3.211433308952499,0.17207482035765712,0.5532117735639736
5255473,7.205054242027169,3.2102619863870654,0.1720762003455422,0.5530654043117073
5257914,7.203031796447029,3.2093369490221173,0.17197242330302276,0.5529084553344445
5260355,7.20125591482603,3.2081246654636484,0.17192051651036128,0.5526464212261318
5262796,7.199726094502408,3.207254122470961,0.1719232143681301,0.5524820574111802
5265237,7.198441809022884,3.2058985415572416,0.17185918122319752,0.5522143400768245
5267678,7.197402508291288,3.2046413493070802,0.1718375156210675,0.5521552363591143
5270119,7.1966076187290575,3.2036289027929263,0.17191148794711222,0.5520404467877834
5272560,7.196056543447492,3.2024370829885194,0.17181762722099506,0.5519314481387819
5275001,7.1957486624315345,3.201581017707983,0.17176124558585643,0.5518549180635617
5277442,7.193284009661175,3.2003304580814027,0.17174112847244952,0.5515853001581481
5279883,7.190194560523554,3.1990969017957545,0.17163656104802794,0.5517193248589866
5282324,7.18735132540765,3.19784762114479,0.17165310424811986,0.5515550633221714
5284765,7.184753914469791,3.1966869487134772,0.17165049517461606,0.5513178135889756
5287206,7.1824019139211535,3.1953942737995487,0.17162320082988483,0.5512594856850658
5289647,7.180294886120167,3.1944920139665633,0.17163775988233884,0.5512877900602401
5292088,7.178432369677168,3.1935362936146476,0.17164221820546208,0.5512267176940964
5294529,7.176813879571088,3.1921970557468144,0.17157726883518679,0.551055797041384
5296970,7.175438907278163,3.191101237086348,0.17158873310323094,0.5510061901760153
5299411,7.1743069209124695,3.189780741707686,0.17152853162211415,0.5507620160636615
5301852,7.173417365378194,3.1889442916108255,0.1714870283681987,0.550853261715609
5304293,7.172769662533454,3.1881741311122345,0.17143164507811418,0.550885711975707
5306734,7.172363211365512,3.1869561059126057,0.17141513933929822,0.5508035559502557
5309175,7.171193499419464,3.1856697887991996,0.17139103745391326,0.5506350523185719
5311616,7.168029252957879,3.1844194281293214,0.1713100263486122,0.5504415421935622
5314057,7.165109126121795,3.1831022791831365,0.17133173411533076,0.5507168277692793
5316498,7.162432745059282,3.1820760744375884,0.17127186178478207,0.5505394438079615
5318939,7.159999712288773,3.1808861854081316,0.17120292910122248,0.5502822864823292
5321380,7.157809606784481,3.1799314408670707,0.17113534325954483,0.5503140807445183
5323821,7.155861984073791,3.17888550742161,0.17107078494549344,0.5503243779174181
5326262,7.154156376346545,3.1778493219993744,0.1710875230005212,0.5501980934075016
5328703,7.152692292576095,3.1771234579334946,0.1710727771453762,0.5500216939529294
5331144,7.151469218652047,3.176533979458551,0.1709858375263813,0.5499554726575184
5333585,7.150486617524533,3.175320730977247,0.17092063298661048,0.5498156518948851
5336026,7.14974392935987,3.174021794258608,0.17084878600857645,0.5496465141084583
5338467,7.149240571707464,3.1730702669047472,0.17081811872978245,0.5494762185025628
5340908,7.148975939677782,3.1718429905809473,0.17076064158786505,0.5495338050887482
5343349,7.146105518116101,3.1709382327603977,0.17074110038696755,0.5494699344295768
5345790,7.143109899698168,3.1696069432236125,0.17068450801762386,0.5492529690896865
5348231,7.140355973562186,3.168301249027505,0.17062181057684242,0.5490034532962255
5350672,7.1378433581244005,3.167188405173534,0.17061310093674234,0.5488227750254794
5353113,7.1355716485619824,3.166081019298511,0.1705670813983978,0.5488155650840694
5355554,7.133540416903435,3.165512203539848,0.17050702710764237,0.5487210093326139
5357995,7.1317492121306865,3.164645910860465,0.17044767802939959,0.5485177217001829
5360436,7.130197560292784,3.163304279387575,0.17039799106900938,0.548267534880603
5362877,7.128884964631057,3.162366435081469,0.170286982956342,0.548085719218599
5365318,7.127810905715666,3.1619656068081676,0.17023657821646315,0.5479261045076471
5367759,7.126974841593338,3.160690498402039,0.17018964084822344,0.5478637722256423
5370200,7.126376207946227,3.159397160880802,0.17014306232513787,0.5477028372448143
5372641,7.12601441826166,3.1582917026068813,0.1700753223932608,0.5476575266540636
5375082,7.124419263869497,3.1571938376502247,0.17009640982202276,0.5475721767169061
5377523,7.121349525037724,3.156616517872288,0.17006041007374015,0.5476285300597826
5379964,7.11851944952146,3.1556815233849864,0.1700918052721388,0.5474608180399355
5382405,7.115928671236012,3.1546922093177336,0.17007660347051995,0.5473837583722673
5384846,7.113576801159383,3.1539149836062035,0.1700639489853181,0.5473559745345907
5387287,7.111463427415939,3.153490749779329,0.16997881129264647,0.5472883023157493
5389728,7.109588115371561,3.1522483210065775,0.16988166201479998,0.5472344669864461
5392169,7.107950407740204,3.151539677419301,0.16977022957773788,0.5470665035592814
5394610,7.106549824701746,3.1504281999984305,0.16963425974679863,0.5466936858406669
5397051,7.105385864031022,3.149467513754057,0.16956101506277393,0.5465563625067364
5399492,7.104458001237927,3.148196547777092,0.1694630592125835,0.5463513123745207
5401933,7.103765689718439,3.1474431612858593,0.16941028462223875,0.546041101482045
5404374,7.103308360916415,3.1466898590874877,0.1693145883159092,0.5460460241604466
5406815,7.1029664918383775,3.145580567068603,0.16922385413590635,0.5460695640230914
5409256,7.099823975517525,3.144513563107385,0.16917971187681902,0.5460442374399147
5411697,7.096919117690562,3.1434794762162888,0.16915297022978962,0.5459279794650369
5414138,7.094251567383488,3.1429760714809754,0.16910669991980917,0.5457875939517064
5416579,7.091820950983398,3.141881466872318,0.16912184155852597,0.5456312027471233
5419020,7.089626872315655,3.1408484874493454,0.1690277642060527,0.5457597561407401
5421461,7.087668912732325,3.1395709578172855,0.16900430463094357,0.5456022659486975
5423902,7.085946631211836,3.13877927750902,0.16891591144575013,0.5456650823832606
5426343,7.084459564469743,3.1384460598389636,0.1688695945004029,0.5456305222145081
5428784,7.083207227080509,3.1371797885211286,0.16889796405333493,0.5454308023230624
5431225,7.082189111610188,3.136442213730377,0.16882420656939243,0.5452476046878544
5433666,7.081404688759872,3.1350836532076523,0.16881466807002832,0.5451787052617322
5436107,7.08085340751974,3.1341682039830423,0.16875556705788905,0.5451132774720613
5438548,7.080534695333609,3.13312897363753,0.1687206740833314,0.5451137021223704
5440989,7.078529316272332,3.1321498321986914,0.16873598155717034,0.5449670183040689
5443430,7.075551015293151,3.130910399597999,0.16871950164542265,0.5449568797808975
5445871,7.072808055516265,3.1300943534526833,0.16866292894864923,0.544796930997648
5448312,7.070300078356224,3.129961980060755,0.16863068581620977,0.5447983379500747
5450753,7.068026702954606,3.1303540205658624,0.16863851088177123,0.5446546527449216
5453194,7.065987526261968,3.1293418685968417,0.16859164043016558,0.5446343677295035
5455635,7.064182123130832,3.1282762671773274,0.1686250570571831,0.5445695092956518
5458076,7.062610046419602,3.1273849414294683,0.16854290706524036,0.5444334470638187
5460517,7.0612708271073235,3.1262733271176115,0.1684900901012989,0.5441943596866113
5462958,7.060163974419174,3.125685928028819,0.16836667919860054,0.54423503999465
5465399,7.0592889759625415,3.1247731171665216,0.16834333808823204,0.5442969982453104
5467840,7.058645297873616,3.1236182133716004,0.16836996490641817,0.5443308749467739
5470281,7.0582323849742785,3.1229866209020383,0.16836754178621363,0.5444399819919384
5472722,7.057461701570034,3.1221534207640698,0.16833541725530837,0.5444979933321035
5475163,7.054411269377354,3.120872325394501,0.16827383241256316,0.5446048199427704
5477604,7.051594235106327,3.1198360069795603,0.16826349273175945,0.5444700693776608
5480045,7.049010254827112,3.1185942309027745,0.16831792538799842,0.5445874319854197
5482486,7.046658962622517,3.1178743823020105,0.16830018997313406,0.5444534970868903
5484927,7.044539970663683,3.117360036422085,0.16829497246509834,0.5443016750284921
5487368,7.042652869296634,3.1162015181207834,0.1682297466866642,0.5442928891792076
5489809,7.040997227139554,3.115016480675048,0.16814196971768752,0.5442896742013716
5492250,7.039572591190753,3.113966466369436,0.16809884693590124,0.5441744948957027
5494691,7.0383784869471695,3.112794369990132,0.1680821888060109,0.5438647638102109
5497132,7.037414418533362,3.111882173817394,0.16805426565572307,0.543636644923273
5499573,7.036679868840802,3.1107531025717443,0.16806492837411896,0.5434408071160869
5502014,7.036174299677374,3.1095422827132664,0.16802639004824077,0.5433533111735035
5504455,7.035897151926902,3.1082739821043956,0.16798203835221637,0.5431966003768367
5506896,7.033496094260843,3.1070420248611286,0.16796539720969442,0.5431667696097856
5509337,7.030606293572728,3.1061416240131052,0.16792230197020686,0.5430177547653637
5511778,7.0279476405762,3.105759265340704,0.1679134671069035,0.5429756678336884
5514219,7.0255197839298305,3.104749427433767,0.16787722006480268,0.5428140136111407
5516660,7.023322350656974,3.1039040863119283,0.16782351561139439,0.5428036371082829
5519101,7.02135494622606,3.1036093694987232,0.16786155376488732,0.5427360459827162
5521542,7.0196171546414705,3.102405559562141,0.16777624922551596,0.5425986136547906
5523983,7.018108538544909,3.101638394856972,0.16775054240444282,0.54234292223547
5526424,7.016828639327181,3.1003951954436366,0.16775507239090778,0.5422131218540791
5528865,7.015776977250252,3.1000585637686764,0.1677466466157075,0.5421969822257103
5531306,7.014953051579516,3.1004405377003335,0.16768565146921405,0.5420721184970476
5533747,7.0143563407260805,3.1005373432972165,0.16768101459341309,0.541960503864919
5536188,7.013986302398996,3.0994491554806487,0.16760915877118113,0.5416112662644533
5538629,7.01280178906304,3.0984399049482154,0.16759215978115494,0.5416236321628557
5541070,7.009840503793954,3.0972622428417473,0.16759820118100754,0.5414115864941091
5543511,7.007108481906902,3.0965051445253344,0.16760634106640873,0.541386908805233
5545952,7.004605386280026,3.095583876509393,0.16759615384433854,0.5416471549103622
5548393,7.002330858429758,3.0946166984045593,0.16760009357447792,0.5414404844373436
5550834,7.000284518585086,3.0933834462896077,0.1675892002902994,0.5412792771884525
5553275,6.998465965772229,3.0923352299161295,0.16755498899896318,0.5410904046975635
5555716,6.996874777909643,3.0912721711447415,0.16752140154809672,0.5410266920634189
5558157,6.995510511913248,3.090105683773776,0.1675564240980505,0.541036013981469
5560598,6.994372703811823,3.0888570674351143,0.16742102604189427,0.5410360945613487
5563039,6.993460868872402,3.0880266577134896,0.16731574767149637,0.5407944129584749
5565480,6.992774501735617,3.0871292210074617,0.16726856920648198,0.5408862174465374
5567921,6.992313076560797,3.0861382401869424,0.16722356702148775,0.5406232831307126
5570362,6.992076047180722,3.0850625852881466,0.16720479610778924,0.5405635537349969
5572803,6.992062847265858,3.083831515125036,0.16717184807848767,0.5404682684489346
5575244,6.992272890497924,3.0828261582339747,0.16719175926749988,0.5406049610177379
5577685,6.992705570752613,3.081635686220586,0.1671340161131538,0.540652583541425
5580126,6.993360262291289,3.0809550331820508,0.167138691597933,0.5407543553026165
5582567,6.994236319961457,3.0804104584135255,0.16709779963136714,0.5403862437736522
5585008,6.995333079405844,3.079115690464351,0.1670385421791523,0.5403606721993325
5587449,6.99664985727983,3.0781341812148253,0.1669427899404585,0.5402948447265835
5589890,6.998185951477065,3.0776610385727396,0.16694869456275685,0.5402053652605268
5592331,6.9999406413630085,3.0766168038029442,0.1669293933560037,0.5403527617760399
5594772,7.001913188016202,3.0754717534517817,0.16691053656609003,0.5402332811997993
5597213,7.004102834476987,3.074834379636129,0.16693979218615415,0.5402016068090167
5599654,7.0065088060034935,3.0737740010207504,0.16688850027722232,0.5404325751379523
5602095,7.00913031033457,3.0729323044163492,0.1667997505446938,0.5403090652034961
5604536,7.009028694886504,3.071744804104082,0.16680289159344902,0.540232386531646
5606977,7.00613539121302,3.0709101528879894,0.16675889127172935,0.5402197978271602
5609418,7.003466080062966,3.069576465391342,0.1667871587680491,0.5400164218735416
5611859,7.001020433161889,3.068610993541178,0.1667625794707056,0.5401061823834509
5614300,6.998798101834261,3.0678094127905045,0.16668692061584287,0.540185370434488
5616741,6.996798717074775,3.0667415615403675,0.16661542424918124,0.5400108106596498
5619182,6.995021889629378,3.066178770427472,0.16661058810421286,0.5399939115574175
5621623,6.993467210085903,3.065008119602802,0.16657778539347046,0.5400282758596225
5624064,6.992134248974295,3.064247539731567,0.16651825295378667,0.5401656253065001
5626505,6.991022556876277,3.0633690831724683,0.16644910103708835,0.5400018047443442
5628946,6.9901316645444025,3.0623950339959762,0.16640408506051194,0.5398172839885732
5631387,6.989461083030332,3.061283867004452,0.16636964467957716,0.5397721562994973
5633828,6.989010303822273,3.0600733955420543,0.16633847887448508,0.5396534672258863
5636269,6.988573252384077,3.0592011608163787,0.166294282341535,0.539498725927532
5638710,6.985611128500925,3.058831486129338,0.16625487195523386,0.5395578655430099
5641151,6.982871206656944,3.058110889568433,0.16619842678232066,0.5393877704587344
5643592,6.980353171851643,3.056879980010279,0.16617987054159236,0.5393860168957821
5646033,6.978056688936391,3.0559862680111047,0.1661280949752202,0.5391622996096219
5648474,6.975981402680274,3.055529615863197,0.16616742250128164,0.539118550252178
5650915,6.97412693784549,3.0553703694282186,0.16613872772731084,0.5389008128525428
5653356,6.9724928992722495,3.0548926899271547,0.16603584556902,0.5387209404109111
5655797,6.971078871973064,3.053662651313186,0.16599399147005733,0.5385686104324376
5658238,6.969884421236383,3.052536696576247,0.16589362986926867,0.538169147724623
5660679,6.968909092739431,3.051601724629373,0.16589649427306502,0.5379480368332219
5663120,6.968152412670201,3.0504429472689973,0.16585371809975433,0.5377163838200921
5665561,6.967613887858443,3.049665157253618,0.16588886387539464,0.5374841092729837
5668002,6.967293005915544,3.0493861791824277,0.16583846930376886,0.5372159513748668
5670443,6.965300534327951,3.0486202973472327,0.1657758619684891,0.5368789657374694
5672884,6.962491206235879,3.0484689519824313,0.16569333062033728,0.5367538259940997
5675325,6.959902007802374,3.0482212830801876,0.1657166834060063,0.536570899251157
5677766,6.957532617085124,3.04705490428229,0.1656466596997991,0.5364139610659936
5680207,6.955382692304549,3.0459616184357925,0.16559073352754536,0.5363039508052067
5682648,6.953451871913794,3.0453655822230563,0.16553869384045344,0.5360466142726653
5685089,6.951739774678019,3.0445818074234396,0.16553191265336242,0.535972859981861
5687530,6.950245999762987,3.043361442774191,0.16555599257239703,0.5356366931583202
5689971,6.948970126832797,3.0424685958809734,0.16554065781356606,0.5353701196801087
5692412,6.947911716156753,3.04205208704525,0.16551356220205082,0.5351711496879185
5694853,6.947070308725218,3.040862217787935,0.16545482974249873,0.5350609700810411
5697294,6.946445426374348,3.0397846383345355,0.1654205267893681,0.5349295479648633
5699735,6.94603657191962,3.0385606395575264,0.16537634144492247,0.5348474191878568
5702176,6.945200170205716,3.0376771503449382,0.16536186402185246,0.5345596066781422
5704617,6.942322616997599,3.0365143913344057,0.16534744474973517,0.5343731191594904
5707058,6.939663455612556,3.0357289315311036,0.1653039501980425,0.5343637352928249
5709499,6.9372223770018255,3.0345973630247642,0.16528512785797891,0.534274508665642
5711940,6.9349990525219605,3.033914094251141,0.16526013337844844,0.5344663902056218
5714381,6.9329931339995365,3.0327457397873085,0.16517562933150262,0.5342533179896931
5716822,6.931204253805059,3.0317615614985596,0.16513331701676057,0.5343000010015657
5719263,6.929632024935974,3.0307583734173105,0.16512580300828755,0.5344055475787454
5721704,6.928276041108741,3.030248028752822,0.16504268072601183,0.5342717317189091
5724145,6.9271358768598645,3.0291169468186188,0.16499209683137947,0.5344646308300155
5726586,6.926211087655801,3.0283607056725232,0.1649175708770846,0.5341374259535571
5729027,6.925501210011632,3.027289890853076,0.16489967126775246,0.534008802311158
5731468,6.925005761618399,3.026375530664622,0.16491058121037294,0.5339786506579188
5733909,6.924724241478994,3.0252620188144235,0.16489730139740166,0.533830294683637
5736350,6.922362052324901,3.024273121867,0.1648811454456639,0.5335374904986867
5738791,6.919634105617902,3.023306309263,0.1648483440548564,0.5331918082264374
5741232,6.917122535702159,3.0232352996218,0.16478166885531687,0.5331370805062833
5743673,6.9148270267627465,3.0237344068791625,0.16475718238719939,0.5329289590506833
5746114,6.912747243689778,3.0243945959040035,0.1646725966847962,0.5329214061872196
5748555,6.910882832147069,3.0232756673437224,0.1646059582600225,0.5327778900095311
5750996,6.90923341864979,3.022516380709194,0.1646574933542019,0.5326198509612131
5753437,6.907798610651008,3.021402640531161,0.16465635707297813,0.5324215802526764
5755878,6.906577996637079,3.020317539323865,0.16462889070729683,0.5327263067805508
5758319,6.905571146231772,3.0191514372033197,0.164555886732338,0.5326842200178805
5760760,6.90477761030906,3.018254951362757,0.16441842899491504,0.5327461471079785
5763201,6.904196921114448,3.01738626117093,0.1643971217483979,0.5327568069712647
5765642,6.9038285923947535,3.0167869681960777,0.16442121449830963,0.5326124212073212
5768083,6.902606198738787,3.0175982678735283,0.16443946233853404,0.5324175104396515
5770524,6.899810621829213,3.0188929825423823,0.16445640872819603,0.5321699567232615
5772965,6.897229734418397,3.0183283792768063,0.16441440236316307,0.5319176782283126
5775406,6.894863233219749,3.0172628222157316,0.16441236627052344,0.531839491176356
5777847,6.892710795884423,3.016682820154304,0.16437438905963164,0.5316976917808203
5780288,6.890772081064925,3.015958349777671,0.16433613301018,0.531510214234339
5782729,6.889046728487552,3.014781657873429,0.16426759743024308,0.53153069394844
5785170,6.887534359033589,3.0138514825421416,0.16421254672220434,0.5315425328406944
5787611,6.88623457482922,3.013060544731192,0.16421325302953219,0.5314238796026499
5790052,6.885146959344058,3.012051269129207,0.1642030653728408,0.5313524664542734
5792493,6.884271077498208,3.0108902277206457,0.1641801727176054,0.5312897738196545
5794934,6.883606475777765,3.009863807095022,0.16413757663021808,0.5311340410451163
5797375,6.883152682358635,3.008911300552574,0.16413031479396054,0.5309259165647032
5799816,6.882909207238589,3.0083958392214423,0.1640497965476529,0.5310127572635822
5802257,6.880189739937473,3.0072505718129237,0.1639841261611047,0.5308816105572949
5804698,6.877540686589531,3.0061190149871906,0.16400834456907434,0.5309792493696193
5807139,6.875104362823431,3.0053587147713494,0.16397884992332382,0.5308029952394935
5809580,6.872880458756095,3.004770843019233,0.1639613138052786,0.530654573848608
5812021,6.87086864573129,3.003730424890681,0.16397444216290966,0.5305569645006777
5814462,6.8690685763870345,3.0031614466991403,0.16392920261955982,0.5306074554293159
5816903,6.8674798847316065,3.002006246036339,0.16397549937193306,0.5304280582975248
5819344,6.866102186228152,3.000855439850277,0.16397152436120646,0.5302126952195677
5821785,6.864935077887767,3.0001502564499396,0.16394011974826794,0.5301639681180527
5824226,6.863978138371019,3.000075137179807,0.16390693933729586,0.5300132577165911
5826667,6.863230928097754,3.00047877035119,0.163859405316097,0.5298408482115586
5829108,6.862692989365171,2.9994451136931506,0.16380241908139662,0.5297792701451182
5831549,6.862363846473973,2.9986736218577823,0.16374203671527326,0.5299553448450045
5833990,6.860768265383711,2.9975351711641434,0.16367331319156161,0.5296564468285678
5836431,6.858052175916597,2.996394971020686,0.16368533082394157,0.5297447808848054
5838872,6.855547177282613,2.9957336296586066,0.16365123129384945,0.5294570590033822
5841313,6.853252971776179,2.994622488329768,0.1636080516571745,0.529282416335414
5843754,6.85116924314192,2.9939109361879037,0.1635785001065391,0.52923495869427
5846195,6.849295656637163,2.9930959504912065,0.16356392592396213,0.5290695435537428
5848636,6.847631859102948,2.992007491691757,0.1635361283961348,0.5288673422167268
5851077,6.846177479043466,2.991427278796675,0.16354673413618512,0.5287994191255094
5853518,6.844932126713893,2.9913662670509744,0.1635976798365796,0.5287173099566519
5855959,6.8438953942164735,2.9907631852694982,0.163533887868605,0.528738515610608
5858400,6.843066855604871,2.989889942959734,0.16352853175721238,0.5287684448092401
5860841,6.842446066996591,2.9894927052830247,0.16349231227737182,0.5285279495375362
5863282,6.842032566693439,2.989570473610034,0.16339689424855158,0.5284023493011906
5865723,6.841543071491136,2.9900202803626117,0.16335064409996297,0.5282976547816056
5868164,6.838761054480776,2.989805879155027,0.16328351592324994,0.5280515379801013
5870605,6.836188507188424,2.989993820379292,0.1632330633134785,0.5279343749639878
5873046,6.833825143804579,2.9891603951875387,0.16314202437353592,0.5277655483924978
5875487,6.831670660191133,2.9883865719040403,0.1631328280468463,0.5275990861967425
5877928,6.829724733939143,2.987929079040373,0.1631157394929361,0.5276218685109618
5880369,6.827987024434976,2.9868451709873622,0.16305241792779196,0.5277478913838315
5882810,6.82645717293476,2.985922461065996,0.16303601072165108,0.5277838999822273
5885251,6.825134802647073,2.984752414335993,0.1630250700955104,0.5276104099487171
5887692,6.824019518823828,2.9837835988113905,0.16300060088925863,0.5275686085654614
5890133,6.823110908859249,2.982689792466899,0.16289986626230105,0.5274024735908845
5892574,6.82240854239685,2.982042253737606,0.16290210162401897,0.5272133347250795
5895015,6.8219119714443215,2.9818165195173196,0.16288996812856088,0.5276460835444692
5897456,6.821620730496247,2.9818484886679384,0.1628759570197685,0.5274402944392288
5899897,6.819664240921878,2.980749797848596,0.16277343245513448,0.5275084600082126
5902338,6.8170252501791175,2.9796292118864174,0.1627165504600603,0.5274760289175782
5904779,6.814593851240759,2.9789794766942204,0.16273538300225293,0.5275735112142634
5907220,6.812369751809038,2.978186435129367,0.16264338753418517,0.5274511770090708
5909661,6.810352641529801,2.977150205203655,0.16258847893058967,0.5273342312459505
5912102,6.808542192053947,2.976583960631662,0.16250992490842053,0.5271282058924648
5914543,6.80693805710702,2.9759529182764064,0.16247997812110881,0.5270620089701644
5916984,6.805539872566958,2.9748053043329965,0.16246740815303098,0.5270364198771122
5919425,6.804347256549873,2.9738564926559476,0.16241444297042576,0.5271176418713113
5921866,6.803359809503845,2.9727526172608996,0.1623778057227123,0.5270783084950557
5924307,6.802577114310587,2.972117559871803,0.16225598870211147,0.5269478296083906
5926748,6.801998736394951,2.9718694691387433,0.16223046395376284,0.5267965339409125
5929189,6.801624223842114,2.9718311225497134,0.16216649267837832,0.5266170407072597
5931630,6.800758718675,2.9724072831592663,0.16212519686121019,0.5266312367553785
5934071,6.798054369163465,2.9727038543460136,0.1621532682187528,0.5265501742495379
5936512,6.795556036233833,2.9717152360527446,0.16212949434183715,0.5262580040597565
5938953,6.7932634391582285,2.9711931651204515,0.16205950521779655,0.5260871589362028
5941394,6.79117627936483,2.9700768287378887,0.1620234806378144,0.525773983122603
5943835,6.789294240494723,2.9693165295205954,0.16196091243437416,0.525832363153561
5946276,6.787616988466818,2.968289785840537,0.16197847149011985,0.5257311349692579
5948717,6.786144171550773,2.9675325338798713,0.1619813968093875,0.5255427731888134
5951158,6.784875420447852,2.9674925992940118,0.1619426307734286,0.5255623551566165
5953599,6.783810348379655,2.966672897835078,0.16192692364967234,0.5255238358319426
5956040,6.782948551184651,2.965923406177323,0.16192373651422787,0.5253836432444541
5958481,6.782289607422415,2.964871913520816,0.16195855010952862,0.5253007079586112
5960922,6.7818330784854854,2.9641852349879163,0.16188711873955233,0.5251346464544018
5963363,6.781578508718725,2.9640844935403154,0.1618677393406097,0.525069408404044
5965804,6.779272890600557,2.9632867812377257,0.16180259493237403,0.5249104776629558
5968245,6.776708704949457,2.962501035581538,0.1617172619312728,0.5247984370666974
5970686,6.774348707887723,2.96217808883267,0.16168548071075386,0.5246068450984718
5973127,6.772192612359694,2.9612709090949347,0.16164800201913077,0.5245338913858395
5975568,6.7702401137286135,2.9607159108605487,0.16155855478631945,0.5242661107717727
5978009,6.768490889836987,2.9606483864426774,0.16153264756196353,0.52422508665093
5980450,6.766944601074833,2.9603324030368245,0.1615024496579743,0.5239574321866017
5982891,6.765600890455748,2.9604770068350423,0.16146951977464752,0.5238169004183677
5985332,6.764459383700756,2.9598317882238168,0.1614116307528906,0.5237385579957213
5987773,6.763519689329817,2.9589699063546835,0.16133209120601397,0.5236991883700306
5990214,6.76278139876097,2.957890633758022,0.16131977857111102,0.5236394740716382
5992655,6.762244086416976,2.9569028758198392,0.16126358616521266,0.5235968254762265
5995096,6.761907309839401,2.9560178077081765,0.16129346139199224,0.5234730221817451
5997537,6.760677902833941,2.955490716910208,0.16127252438284984,0.5235546292944524
5999978,6.758048925891484,2.9554226621433584,0.1612319408727776,0.5234314784734209
6002419,6.755622606442032,2.9542679916048504,0.161172636982258,0.5233799604209085
6004860,6.753398668686091,2.9532900902714045,0.1610951581165241,0.5232645471485184
6007301,6.7513768194471595,2.9526330811169865,0.16106170505740336,0.5232192322296999
6009742,6.749556748227696,2.95203797607267,0.1610391235163388,0.5233183405304814
6012183,6.747938127272819,2.951900676722683,0.1610486381169236,0.5231646001892118
6014624,6.746520611641758,2.9510833479297602,0.16101788699362177,0.5232388510724917
6017065,6.745303839286913,2.9500257190775736,0.16099958400861294,0.5231105852678006
6019506,6.744287431140524,2.949155779572247,0.1609751850069258,0.523088275731135
6021947,6.743470991208837,2.948059035720643,0.1609246716261218,0.5229208213978972
6024388,6.742854106673693,2.947202597533187,0.1609434376820292,0.5228404257689026
6026829,6.742436348001462,2.946212590216583,0.16092011653834803,0.5227523428766357
6029270,6.742217269059202,2.9456563320538165,0.16089857184194054,0.5227163902262727
6031711,6.7395738282763,2.945050799780129,0.1609759196706759,0.52280884071443
6034152,6.7370822444233625,2.945167283747356,0.16092965327925474,0.5228973376404638
6036593,6.734791538121917,2.944503608945715,0.16082757655041285,0.5227973006157618
6039034,6.732701427399814,2.943712332631075,0.16072497657681242,0.5227842847498733
6041475,6.73081161316178,2.9427334815792068,0.16068805383809046,0.5228250342653769
6043916,6.729121779248764,2.941963089744651,0.16063364243138534,0.5225663993249421
6046357,6.7276315925048396,2.9412234078751753,0.16058351029547738,0.5224891764249749
6048798,6.7263407028516795,2.940237537835135,0.16052971934169674,0.5222761636216939
6051239,6.725248743370477,2.939702655921389,0.160470205866532,0.5222081145001652
6053680,6.724355330391304,2.93970609898342,0.16039770129204667,0.521960367689877
6056121,6.7236600635897705,2.940858538283827,0.16039453614132826,0.521877642906355
6058562,6.723162526090953,2.94223326823647,0.1603747429920875,0.5216814200554504
6061003,6.722862284580448,2.9437440701492688,0.1603286853778406,0.5217064078600205
6063444,6.721280600457988,2.942807127971897,0.1602608477434301,0.5217604187428014
6065885,6.718724791004967,2.941721403611639,0.16030169019220158,0.5217419327239754
6068326,6.716368370452781,2.9410444476374527,0.16024473395106653,0.5218797462894479
6070767,6.714211067783541,2.9407636235104455,0.1602680255505234,0.5217416631675048
6073208,6.712252595052419,2.9407733619470484,0.1602023905617307,0.52154963863233
6075649,6.710492647442701,2.939668357071023,0.16016061062864811,0.5211986674363719
6078090,6.708930903328343,2.938632308005493,0.16012031331670967,0.5210786575580343
6080531,6.707567024343943,2.9380464120853835,0.16016680701686264,0.5209392776165468
6082972,6.7064006554620885,2.93713978081198,0.16016811663915123,0.5207878357690765
6085413,6.705431425078018,2.936368206804144,0.16012985856659726,0.5205793556956392
6087854,6.704658945101504,2.935375730634077,0.16009892871504386,0.5204304778347615
6090295,6.704082811055888,2.9344476119235052,0.1600828247074299,0.52041342126407
6092736,6.703702602184197,2.9334829360850856,0.1600545582600623,0.5201753331130523
6095177,6.703517881562212,2.9324881363215485,0.16006711350829433,0.5199782834495756
6097618,6.703528196218429,2.9316181178284713,0.15997842679718285,0.5198085831307886
6100059,6.703733077260757,2.9305841872520415,0.15992388407618624,0.5196735315377438
6102500,6.704132040009884,2.929577851352782,0.15991576528584586,0.5195873376449902
6104941,6.7047245841391705,2.92876845516703,0.15993983113836394,0.5197168605514586
6107382,6.7055101938209445,2.9276903803774137,0.1599210774434324,0.5195481531683642
6109823,6.706488337879052,2.9266924893620847,0.1598708576001496,0.5193499731993415
6112264,6.707658469947567,2.9258651567175007,0.1597923516054076,0.5192353668449033
6114705,6.709020028635464,2.92548467258134,0.15976275898047712,0.5191272728504799
6117146,6.710572437697162,2.9245581436676815,0.1597433020422039,0.5191803337991606
6119587,6.712315106208715,2.9242669086197197,0.1596891083593673,0.5191372390090923
6122028,6.714247428749581,2.9240153361973933,0.15970426370738441,0.5189318837133419
6124469,6.716368785589723,2.9235804476008465,0.15964666149276566,0.5188023247074777
6126910,6.71867854288193,2.9226050063926343,0.1595979131732428,0.5186152039348778
6129351,6.717492538326501,2.92207494582115,0.15957781202006222,0.5183895680635324
6131792,6.714992952633641,2.921037452173126,0.1595164719775809,0.5183284657197155
6134233,6.712688575945954,2.9203308869183733,0.15944938986415916,0.5181991037673241
6136674,6.710579143578387,2.9200396194120453,0.1594386968719927,0.5180247300014584
6139115,6.708664374612584,2.9201918128314115,0.1593788169558173,0.5179019571620925
6141556,6.706943971950034,2.92031804978659,0.15936861385783177,0.5176370123928501
6143997,6.705417622372204,2.9203708923362934,0.1593979178937424,0.5177111502425641
6146438,6.704084996607673,2.9192533749157303,0.15939529377341496,0.5175647197840245
6148879,6.7029457494061795,2.918546300127305,0.1593752122644166,0.517359239152917
6151320,6.701999519619534,2.9182367322812137,0.15934737815747246,0.517105609799429
6153761,6.701245930289327,2.9176071067333043,0.15930283410493973,0.516917499796732
6156202,6.700684588741353,2.917820391130451,0.15925533128976466,0.5168147849808374
6158643,6.700315086686662,2.9184738034132023,0.15920482663079044,0.5167429582702161
6161084,6.699401304291788,2.918437871952833,0.1591699522961648,0.5166624062082317
6163525,6.696839668409399,2.9173360306010387,0.15915048361111422,0.5164365981762861
6165966,6.694471820361366,2.9166013108281423,0.15910207533244253,0.5164621323252759
6168407,6.692297505752087,2.9163069835366278,0.15911315875702392,0.5163559091381983
6170848,6.690316454135466,2.9159531210683785,0.15907863633710306,0.5164098186918645
6173289,6.688528379064138,2.9150712544083426,0.15902523011692088,0.5161115445064087
6175730,6.686932978145634,2.91433731928904,0.15896843319653187,0.5160645746157968
6178171,6.685529933105408,2.9134717628797238,0.15887478559803572,0.5159465909835814
6180612,6.684318909856701,2.9134809744762,0.15887592206636764,0.5158967360987188
6183053,6.6832995585771755,2.913853375166466,0.15886863412273428,0.5158379750070246
6185494,6.6824715137922475,2.9128038810870436,0.15887463966533621,0.5156599141560745
6187935,6.681834394465056,2.9126125375138012,0.15886750365025637,0.5155800475447324
6190376,6.681387804092993,2.912359968297473,0.15882259867681994,0.5154692775603212
6192817,6.6811313308107145,2.9114644854904195,0.15882035662242094,0.5152150974582087
6195258,6.678862705664628,2.910808776339584,0.15885246247117799,0.514997189857128
6197699,6.67643236760818,2.909836078436624,0.1587748568361872,0.5150526427266428
6200140,6.674194166195711,2.9093005648031642,0.15874152057102855,0.5149202842713417
6202581,6.672147841226155,2.9095965621902753,0.1586903044899025,0.5147848695613757
6205022,6.6702931166745865,2.91003834987889,0.1586433092320412,0.5147400611828589
6207463,6.668629700744493,2.9102819983672,0.15862935009279147,0.5146805622057873
6209904,6.667157285926852,2.9105683205672865,0.15855290183955137,0.5147603215730067
6212345,6.665875549065905,2.9103514553059204,0.15850448038331172,0.5146824861720192
6214786,6.66478415143164,2.910372708201536,0.15847014120023767,0.5147009565142316
6217227,6.663882738798857,2.91082728421777,0.1584652344815223,0.5146489469047377
6219668,6.6631709415328295,2.9100669556213354,0.15847104399197498,0.5145462006996753
6222109,6.662648374681407,2.9095918166420494,0.1584783708195646,0.5144965750785739
6224550,6.662314638073535,2.9094158016097187,0.1584352084781701,0.5144234413420692
6226991,6.662169316424087,2.9092602572109603,0.15844936412606958,0.5142670420465497
6229432,6.662211979444928,2.9086858674569402,0.15844584844468984,0.514028452312731
6231873,6.662442181962088,2.9083732481868045,0.15846579210697462,0.5139655538572849
6234314,6.662859464038986,2.9082830101048343,0.15845048261001793,0.5138514358072922
6236755,6.663463351105544,2.90843713355929,0.15844472153596123,0.5137422291601176
6239196,6.66425335409313,2.908908624557935,0.1584038450494595,0.5134676145001047
6241637,6.665228969575172,2.908992705244531,0.15839417935439565,0.5134058764808312
6244078,6.666389679913345,2.9080940232642103,0.15829186901613682,0.5133453838056471
6246519,6.667734953409173,2.9080241201354156,0.15828975051167557,0.5134672033850942
6248960,6.6692642444609636,2.908515783874185,0.15826064697214492,0.5132731296186643
6251401,6.670976993725888,2.9083620337483236,0.15819905754530936,0.5131371215109439
6253842,6.672872628287086,2.908063943040605,0.15819170082594416,0.5130028155529115
6256283,6.67495056182566,2.9070930927801495,0.15819559651025014,0.5139085349436684
6258724,6.67714245884682,2.906156589360599,0.1581854085997545,0.5136578045731226
6261165,6.67457668220179,2.905565017401882,0.15816950672059413,0.5134558216493315
6263606,6.672199354378539,2.905740486726527,0.1581762788186266,0.5132546924915076
6266047,6.670010236384932,2.9056363562109784,0.15815682746330292,0.5131475661444183
6268488,6.668009073991855,2.9046514067987244,0.15814587475400074,0.5130901868767056
6270929,6.6661955977772545,2.903676293814986,0.15811419867531373,0.5129247481446657
6273370,6.6645695231766,2.90308044371893,0.15810113126990208,0.5125847874918961
6275811,6.663130550539705,2.902053724912484,0.15802460115664435,0.5124078006745934
6278252,6.661878365193915,2.901454587716933,0.15795911277554894,0.512323385136196
6280693,6.660812637513546,2.9006179782291817,0.15796790210852307,0.5121944095122818
6283134,6.659933022995567,2.8997754199062196,0.15796738042332306,0.5120729790884533
6285575,6.659239162341441,2.898802060693269,0.15793601492511392,0.5121629808730638
6288016,6.658730681545061,2.8980797328099546,0.1578888494463689,0.5119120666419188
6290457,6.658407191986713,2.897315614021788,0.15780910237295048,0.5119942394673273
6292898,6.656803128537546,2.8962596231069915,0.1577640926275231,0.5119713657675639
6295339,6.654365372219591,2.8954445755499836,0.1577101050884055,0.5121560454895943
6297780,6.652114490606597,2.894828177279989,0.15770081615717124,0.5120643179546259
6300221,6.65005023910836,2.8938835637827887,0.15772583621121414,0.5119253593162796
6302662,6.648172358107406,2.8929637115639837,0.15770416215978678,0.5117824826213097
6305103,6.646480573005902,2.891950593478909,0.15763008687519822,0.5117224868401843
6307544,6.644974594278855,2.8910989300990217,0.15760722324398335,0.5118293101137524
6309985,6.643654117533557,2.890483699474205,0.1576261996629022,0.5116997409115348
6312426,6.642518823575225,2.889527841931465,0.15760987402514137,0.5114766282378693
6314867,6.641568378478781,2.8886270495764275,0.15759954276653645,0.5114680090459567
6317308,6.640802433666732,2.887808905796574,0.1575425002457482,0.5115533771827093
6319749,6.640220625993068,2.8867898033566406,0.15748848373877725,0.5114386958808624
6322190,6.639822577833119,2.8860232114897717,0.1574340447338608,0.5114309709037121
6324631,6.639199557443297,2.8850562175298275,0.15739899067710347,0.5112310487532948
6327072,6.636702288005619,2.8841682936764452,0.15739617067401176,0.5111287811979411
6329513,6.634390571190997,2.883338706239419,0.15738327917221911,0.5109419113294131
6331954,6.632264171842564,2.8823597760048547,0.15738015110912393,0.5109001044919886
6334395,6.630322839940478,2.881406698272693,0.1573393416307495,0.5106685622540215
6336836,6.628566310645388,2.880566994241087,0.15726969327270957,0.5105321021339783
6339277,6.6269943043481065,2.87976771965432,0.15719362663940967,0.5104074056692767
6341718,6.625606526725423,2.878926717683391,0.1571587509938668,0.5103492507129191
6344159,6.624402668802033,2.877960773618104,0.1570925227419992,0.510119327203632
6346600,6.623382407018549,2.8771891339812337,0.15702587849507357,0.5099911618859073
6349041,6.622545403305503,2.8761999946224095,0.15693631032566807,0.5098569859391147
6351482,6.621891305163323,2.8751809818588288,0.15690086959293326,0.5099226715155916
6353923,6.6214197457481605,2.8745272167101046,0.1568374531885577,0.5098008259267265
6356364,6.621130343963571,2.873616288497198,0.15681925847339423,0.5096326182086984
6358805,6.6192075995332385,2.8727483038334554,0.15675428569553287,0.5095430395318836
6361246,6.616835960085689,2.8718280268794,0.15670481902604147,0.5095735860255277
6363687,6.614648338135156,2.87096152080803,0.15665312803979317,0.5095154403684619
6366128,6.612644493056915,2.870145997916511,0.1566263840511025,0.5093331200280007
6368569,6.6108241695663,2.869220010396207,0.156590611410821,0.509276820545662
6371010,6.609187097764942,2.8684732277894014,0.156600424552084,0.5093119079327781
6373451,6.607732993193062,2.8674621114426286,0.15659665640861065,0.5091170419108876
6375892,6.606461556887803,2.866624974324231,0.15656956223063986,0.509109176065178
6378333,6.605372475447545,2.865750041211439,0.15651170491038352,0.5089940768243202
6380774,6.60446542110217,2.864822692921159,0.15647572177984692,0.5089519842828109
6383215,6.60374005178917,2.8638373556926378,0.1564211644198749,0.5086870754984297
6385656,6.603196011235611,2.8630292175773766,0.1564554717879663,0.5086111382230626
6388097,6.602832929045817,2.862350918017627,0.15651190743735566,0.5087014260113379
6390538,6.601878853742722,2.861464737647166,0.15648796759805012,0.5086044040955782
6392979,6.599448188710217,2.8604891447220524,0.15649617966409052,0.5085698993403753
6395420,6.597200253729461,2.859808353977053,0.15645803578002096,0.5084213234377186
6397861,6.595134817372645,2.858806671082357,0.15642373160925055,0.5084536274115893
6400302,6.593251633710306,2.8579945349281886,0.15635927047284592,0.5084406958827131
6402743,6.591550442354208,2.85709720032641,0.15632040989883955,0.5083351731740526
6405184,6.590030968506236,2.8561952477538712,0.15629655059569816,0.5081410344955073
6407625,6.588692923013211,2.855201323595077,0.1562288415054125,0.5080829477853698
6410066,6.587536002427637,2.85440052117776,0.15623199627797202,0.508063499584595
6412507,6.586559889074273,2.8537834623084635,0.15619232887775453,0.50828410184925
6414948,6.585764251122548,2.852874963708388,0.15614311822374813,0.5081306027702274
6417389,6.585148742664695,2.851985580368928,0.1560887546676633,0.5079814087284682
6419830,6.584713003799584,2.85121208778319,0.15607603316799182,0.5078294458054138
6422271,6.584456660722151,2.8502332310278806,0.15605038895366632,0.5077830655549453
6424712,6.582224836741046,2.8493849613345983,0.15602266532128356,0.5076171965075806
6427153,6.5799174829482014,2.84851030151748,0.15600878558161665,0.5076424940210005
6429594,6.577791361707643,2.847654330372135,0.1559513666951971,0.5075863528897706
6432035,6.57584623624983,2.8468694864200375,0.15593636709732833,0.5076157271782342
6434476,6.5740818555001965,2.845903392069945,0.15587872967872538,0.5078478350712159
6436917,6.572497954124707,2.844912736491001,0.15583263460385113,0.5077111940853346
6439358,6.571094252581281,2.844128478168332,0.15578495095334624,0.5075342779987754
6441799,6.569870457177032,2.8431743586226013,0.1557744815511766,0.5074487906783712
6444240,6.5688262601313046,2.8426344222463724,0.15579860950759006,0.507337459644552
6446681,6.5679613396444285,2.8417261934114397,0.1557702166163525,0.5071924972104526
6449122,6.567275359972168,2.8409633122045066,0.155729573338722,0.5070243687236667
6451563,6.566767971505769,2.8400217328456496,0.1556725852166997,0.5067549547809588
6454004,6.566438810857572,2.839169817552397,0.1556734111748009,0.5066255837475635
6456445,6.565163530932194,2.8383623528726907,0.15562960351698651,0.5065629117497032
6458886,6.562797637506213,2.837421544523842,0.15555386283646747,0.5066190739668642
6461327,6.560611722590684,2.836670863835879,0.155583163230044,0.5067605458602381
6463768,6.558605558384835,2.8357183727925426,0.15556391235596762,0.5066130647712211
6466209,6.556778902935403,2.834878849463321,0.1555442158650061,0.5064763633415154
6468650,6.555131500178959,2.8340601805004177,0.15550737793411776,0.506222813054716
6471091,6.553663079990005,2.8331319545613822,0.15553940234136843,0.5061322985349752
6473532,6.5523733582348465,2.83239341597578,0.1554769856960949,0.5061334607968889
6475973,6.55126203683114,2.8314300595057467,0.15542893309091863,0.5059118032172361
6478414,6.550328803813133,2.8306028690226928,0.1553700855603678,0.5057846271395076
6480855,6.549573333402476,2.829803638836576,0.15535043548993055,0.5056989511181705
6483296,6.548995286084617,2.8295677477001906,0.15533365200183188,0.5057554940572117
6485737,6.54859430869067,2.829674143349891,0.1553403589910332,0.5057236706157496
6488178,6.548261943970396,2.828699337851801,0.15536202832203683,0.5055307963501107
6490619,6.545838375357903,2.827775170210673,0.15529441592179744,0.5053516298868365
6493060,6.543593543099074,2.827035592428109,0.15526849163234338,0.5051312125743509
6495501,6.541527228174779,2.826635713665295,0.15521356312056364,0.5050974633817549
6497942,6.539639197564705,2.8265557473284697,0.15523306232734388,0.5049998688717088
6500383,6.537929204286542,2.8255831215002143,0.155164025015223,0.5049416986675667
6502824,6.536396987440874,2.824604475551827,0.15520065150148324,0.5046930077606347
6505265,6.53504227226174,2.8239466456066236,0.15521271296654715,0.5045521915549307
6507706,6.533864770172818,2.8229697367452333,0.15512997752352714,0.5046193339076949
6510147,6.532864178849204,2.8224015986439883,0.15511951255987677,0.5044070286804834
6512588,6.532040182284725,2.821425399842553,0.1551194562430197,0.5041715305132656
6515029,6.531392450864749,2.820633558116496,0.15509402136514241,0.5039581539334275
6517470,6.530920641444407,2.819769316889286,0.15503977828059526,0.5037662685870605
6519911,6.530624397432183,2.8188896169378164,0.15501219569417685,0.5036822769741078
6522352,6.52903739957825,2.8181576549540672,0.15495414730918655,0.5034389168206496
6524793,6.526734511732148,2.8171902363948282,0.15496236431592142,0.5032984795075587
6527234,6.52460891940457,2.8162422282191795,0.15494644936360438,0.5032525572388018
6529675,6.522660398323725,2.815535023101113,0.15494985708427497,0.5031759624180927
6532116,6.520888710402866,2.814737187252396,0.15489182656335648,0.5030643056151121
6534557,6.519293603782043,2.814004359492792,0.1548903284588872,0.5028482993957257
6536998,6.517874812875466,2.813718154234574,0.1548580854692997,0.5027686344030695
6539439,6.516632058424403,2.8136698286596054,0.15485232859085032,0.5025541176737357
6541880,6.515565047555603,2.813463433927821,0.15485383286184912,0.5024285860863685
6544321,6.514673473845186,2.812912294997789,0.15476790579420274,0.5024543131072053
6546762,6.513957017387971,2.8121567370719025,0.1547275594437857,0.5022759771095342
6549203,6.5134153448721275,2.8112131929527084,0.15466402808071542,0.5020798119822281
6551644,6.513048109659179,2.810288650955335,0.1546295184780759,0.5018659580011463
6554085,6.51239245727623,2.809541836725931,0.15459989835282653,0.5017753346213506
6556526,6.510032361317389,2.8087706233497727,0.15455453424792204,0.5017288488075768
6558967,6.507848350483367,2.8080039127236933,0.15454902233465503,0.5016254421394437
6561408,6.505840209070302,2.807072693462553,0.15448936152319961,0.5014851318119125
6563849,6.5040077077052665,2.8065301898966646,0.15442067629245126,0.5013639329548754
6566290,6.502350603384992,2.8064622342392926,0.1544303814832907,0.5011728486225983
6568731,6.5008686395200925,2.805551565064275,0.15443291102690254,0.5010729147058433
6571172,6.499561545984783,2.8048404071569664,0.15437150892801302,0.5009043631285935
6573613,6.498429039172037,2.8039320994293315,0.1543244931256035,0.5010348104593815
6576054,6.497470822054148,2.803322832215091,0.15433218757324202,0.5008435067553345
6578495,6.4966865842486285,2.802402775800439,0.15431719756732654,0.5006572664634206
6580936,6.496076002089438,2.8015822727589015,0.15432445082691498,0.5006181205574324
6583377,6.495638738703436,2.8007929139833476,0.15429143767662448,0.500741745455211
6585818,6.495374444092027,2.8004059673149464,0.15420937669740337,0.5006301808291095
6588259,6.493484867948087,2.79979997421861,0.1541643581855212,0.5005554765608773
6590700,6.491243283375108,2.7990439587940315,0.1541230769083928,0.5002689898783014
6593141,6.489176377507853,2.798337335092196,0.15407526709033412,0.500061769894301
6595582,6.48728392950922,2.7975365823928384,0.15408561668282922,0.5001972806545502
6598023,6.485565705053543,2.7966411911283773,0.15412188833253315,0.5001855907079067
6600464,6.484021456367804,2.7957332032987394,0.15410089432120197,0.49992830801921495
6602905,6.482650922278232,2.7949542972582795,0.1540899868635809,0.49988019615639706
6605346,6.4814538282622856,2.7941987791648346,0.15412540291906443,0.4997397751311029
6607787,6.4804298865059575,2.7934224964311123,0.15414563656071253,0.49989856644872965
6610228,6.47957879596638,2.792974618719651,0.15413096984527205,0.4997028463096973
6612669,6.478900242439663,2.792893471900266,0.15409992706323639,0.49961910953259003
6615110,6.47839389863392,2.7919406528241915,0.15408562571847823,0.4995725964762654
6617551,6.478059424247408,2.791155042942466,0.1540627675865177,0.49953331762694775
6619992,6.477089849951469,2.7903319955144315,0.15405856034338142,0.49935641604681347
6622433,6.474791522559732,2.7894603148953236,0.15399570970693074,0.49941804674103196
6624874,6.47266669413966,2.7885101020379603,0.15399951803166118,0.49953565073040923
6627315,6.470715152215624,2.7877911591964013,0.15393422983211869,0.4992765744788578
6629756,6.4689366709641565,2.7871850465190975,0.15394289168404632,0.4990504700344626
6632197,6.467331011252192,2.7862938789831158,0.15390005062214338,0.4989645248192284
6634638,6.465897920680661,2.7853836965822536,0.15385950979596788,0.4989083054637288
6637079,6.464637133633369,2.7848720516532137,0.15384525631265855,0.49892319420967335
6639520,6.463548371331152,2.784573633121786,0.15379890091494128,0.4988095578159399
6641961,6.46263134189124,2.7842917632960638,0.15380583920981608,0.4986594943938843
6644402,6.461885740391815,2.7834465129470782,0.15373022991557975,0.4985170424931218
6646843,6.46131124894168,2.782598195497496,0.15373736338054916,0.49829135382733486
6649284,6.460907536755003,2.781765055791179,0.15368969319676098,0.49813515727980584
6651725,6.460674260231077,2.780894667997548,0.15367671329729224,0.49789773205261584
6654166,6.458490914024034,2.780230049768938,0.15361299679196172,0.497676825257774
6656607,6.456308991252959,2.7793492597992007,0.1536399879586623,0.49766243962250606
6659048,6.454299194288146,2.7784173983067713,0.15363236038730071,0.4974801328175637
6661489,6.4524613056364615,2.7778821729606444,0.15368557160826365,0.49736745949959016
6663930,6.4507950946319506,2.776981581340381,0.15368047360623985,0.49715695402985666
6666371,6.449300317476471,2.7762422397937287,0.15365814902815528,0.4971147702013556
6668812,6.44797671728558,2.775375516857166,0.1536463544806149,0.49704469848745947
6671253,6.446824024139597,2.774445038536854,0.15355598183633115,0.4970126942811061
6673694,6.445841955139837,2.7738362224909525,0.1535482028781291,0.4968480936894786
6676135,6.445030214469946,2.772945105917269,0.15355247866845012,0.4966565491749167
6678576,6.444388493462316,2.772217346615367,0.15355480268219054,0.49699907416316375
6681017,6.443916470669508,2.771339963166846,0.15352420735955205,0.4968400673607846
6683458,6.443613811940628,2.770527074974117,0.15349590700848473,0.4968586478588104
6685899,6.442339344281189,2.7697777845933835,0.15338215533239855,0.4967109500428933
6688340,6.440101141931916,2.768879897953065,0.1533359363809818,0.4966229788079749
6690781,6.438033915259577,2.7679437086431564,0.15333531456725705,0.49646463670396795
6693222,6.43613745493302,2.7672893874136224,0.15327590670430036,0.49640400594268264
6695663,6.434411538584014,2.7664150681723596,0.1532499917953449,0.4963941485762535
6698104,6.432855930845053,2.7657903072372587,0.15318301757111785,0.49637422566958656
6700545,6.4314703833922895,2.7649330600963884,0.1531761359192651,0.49617377011643216
6702986,6.430254634993621,2.7642282950316988,0.15321832143884292,0.4962273396012769
6705427,6.4292084115618415,2.7633297150060736,0.1531673261105813,0.4960756405801578
6707868,6.428331426212872,2.762540177049798,0.15312338373530623,0.495999939003965
6710309,6.427623379328978,2.7617691478585225,0.15311005775811853,0.49582071139514217
6712750,6.427083958626953,2.760894965628735,0.15308122730283943,0.4957036997406411
6715191,6.4267128392312,2.760143639776518,0.15309304849984842,0.4956139876668171
6717632,6.42633473941802,2.7592731141854694,0.15307009246120068,0.4954063207838226
6720073,6.424041059098489,2.7585184187447354,0.15306307014394355,0.4953057387123038
6722514,6.421917214766313,2.757736609049551,0.15305588668910922,0.49516143927871475
6724955,6.41996300508735,2.7573467603984625,0.15303578810324453,0.4950570667376795
6727396,6.418178215825136,2.757293871065819,0.15302617116301157,0.495031676891555
6729837,6.416562619875878,2.756373877886822,0.15297772653655436,0.4948185289732944
6732278,6.415115977308568,2.7561410397690955,0.1528897038577784,0.494743644727331
6734719,6.413838035410124,2.7563447713538056,0.1528028924605414,0.4947715742901821
6737160,6.412728528735584,2.756420886122665,0.15279634622076244,0.4946185577487137
6739601,6.411787179163272,2.756637725065994,0.1527624790365147,0.494783330337635
6742042,6.411013695954927,2.7557060211500173,0.1527352479459046,0.49468330250974085
6744483,6.410407775820707,2.755164445871053,0.15264863020622113,0.4947087634730419
6746924,6.409969102989078,2.7550123826378345,0.15266068093503418,0.49457931857211174
6749365,6.40969734928147,2.7541276764719242,0.15259887000672623,0.4944716199917349
6751806,6.40812669458029,2.753560598679966,0.15261188568580103,0.49443373797738416
6754247,6.405947031609958,2.752638543972488,0.15260773544465608,0.49424265907231846
6756688,6.403935881759305,2.752104472232331,0.15258084076840392,0.49409822740423204
6759129,6.402093038760979,2.7520046555162097,0.15256733649431822,0.49383684257081345
6761570,6.40041828361132,2.751448639211768,0.1525726993774657,0.49362830216114906
6764011,6.398911384607686,2.750757914748411,0.15260121041292865,0.4934352922188304
6766452,6.397572097390773,2.7498442006468236,0.15252740294114586,0.4933259443207095
6768893,6.396400164991889,2.748937680337547,0.1524628274029243,0.4931217458982774
6771334,6.395395317885171,2.7482907853022476,0.15247763736315043,0.4929058447472563
6773775,6.39455727404466,2.747547324316258,0.1523738025567718,0.49277104298141255
6776216,6.393885739006254,2.746845738065056,0.152360640143334,0.49272368645780323
6778657,6.393380405934438,2.745943730403679,0.15227116498980603,0.4925589020612623
6781098,6.39304095569376,2.7450475884244683,0.1522319445481075,0.492418267197241
6783539,6.392356038204532,2.7443808792146775,0.15219020732261485,0.4923290045564367
6785980,6.3901213428452355,2.7436019432108227,0.15215401254448205,0.4922784650777532
6788421,6.388054049116879,2.742922471978981,0.15211203882962002,0.49212924311742845
6790862,6.386153958561838,2.7420363581285465,0.15209064006652154,0.49200039178316507
6793303,6.384420860116234,2.74112913269519,0.15207206335137743,0.4919185472380772
6795744,6.382854530144569,2.7404844245335456,0.15207170511076165,0.4917243959006854
6798185,6.3814547324792885,2.7397873887323625,0.15203450567355706,0.49190446556992545
6800626,6.380221218465223,2.739064211306355,0.15202457162920735,0.491929265365254
6803067,6.379153727008901,2.7387266025900487,0.15203951547241723,0.4918507261651643
6805508,6.3782519846327,2.7385680648493076,0.15198944603017253,0.4916724204723412
6807949,6.377515705533775,2.7377088523932858,0.1519413022796545,0.49162229688926185
6810390,6.376944591647733,2.7371552890316924,0.1519138528719658,0.49155144428108083
6812831,6.376538332716993,2.7369724516171337,0.15190740033007785,0.4913277190054371
6815272,6.376296606363796,2.736212946484629,0.15188020780284134,0.4911539747223534
6817713,6.374438162893294,2.735522028164909,0.15194023059564576,0.4911319815485974
6820154,6.372315508943614,2.734652078172311,0.1519336241258747,0.49092930782259786
6822595,6.370358964264091,2.7338783385587817,0.15188860140355187,0.49075241986678647
6825036,6.3685683255734675,2.7331329506155457,0.15192240957069097,0.4906743607618235
6827477,6.366943377145335,2.7322235060572027,0.15187395990936572,0.4905039683138114
6829918,6.365483890845013,2.7314315650330903,0.1518180244679677,0.4902485473868549
6832359,6.3641896261712345,2.730674334646864,0.15182581905712322,0.49013290316479635
6834800,6.363060330302654,2.7301682005817667,0.15183566127296283,0.4898139481409583
6837241,6.362095738149116,2.729740307452466,0.1517836695589005,0.48991720803328276
6839682,6.36129557240765,2.7289208153204005,0.1517142508954948,0.4897553314407937
6842123,6.360659543623158,2.7284360362674804,0.1516626435699704,0.4896475704703847
6844564,6.360187350253745,2.727545165413064,0.15165774677434724,0.4893798561640954
6847005,6.359878678740638,2.726793659284191,0.15167088567756137,0.489256806253192
6849446,6.358895542679632,2.7260268055646106,0.15165061704381536,0.48921910648161543
6851887,6.356718299770748,2.725192959499453,0.1515906647538309,0.4890308142221132
6854328,6.354706081896592,2.724545574800426,0.15152357863829424,0.4890156538364737
6856769,6.352858693404458,2.7240991499243385,0.1514593549916493,0.4890188154776406
6859210,6.351175926322075,2.723497807623243,0.15142398396607865,0.4889741474086764
6861651,6.349657560391847,2.7227875809203255,0.15141363098426874,0.488810135417992
6864092,6.348303363109886,2.7219101327804758,0.15134443144561713,0.48872310056059587
6866533,6.347113089769753,2.721334570075093,0.15129806105287844,0.48855558226925155
6868974,6.346086483510939,2.7204306185121037,0.15125168152168722,0.4887756174117491
6871415,6.345223275371998,2.719899742151315,0.15121134090992733,0.48859481848740943
6873856,6.344523184348319,2.719645974262596,0.15119054381091182,0.48859873129012965
6876297,6.343985917454499,2.7194330555434734,0.15117608359471446,0.48846411869873607
6878738,6.343611169791242,2.7195993775016207,0.151145601343707,0.4882665750444264
6881179,6.343398624616754,2.7187423720456243,0.1511672926174894,0.4880842602385001
6883620,6.341260496033334,2.71802304156101,0.15111794950943222,0.4881160908301493
6886061,6.339193373631151,2.717223606422725,0.15108425360976144,0.4880003906290981
6888502,6.337290013414079,2.7164225229920147,0.15102866824985195,0.48809198675950466
6890943,6.3355502150120495,2.7157459921891425,0.1509851322980862,0.48793662401599225
6893384,6.3339737658918045,2.7148632782705286,0.15090213863273366,0.48796967330343927
6895825,6.332560441393301,2.714154997990887,0.15086299528438965,0.48780354621157673
6898266,6.331310004770804,2.713345204065609,0.15082101293066102,0.4876963140034263
6900707,6.330222207238616,2.7124610563115157,0.15084113829926513,0.4875572280867179
6903148,6.329296788021429,2.711860661779077,0.15079342458964817,0.4874313104132404
6905589,6.3285334744092685,2.710977348797037,0.1507528456696791,0.4874077280189416
6908030,6.32793198181696,2.710436023608424,0.15073542460565983,0.48719554152622646
6910471,6.327492013848085,2.710136290169753,0.15067876434180005,0.4870442751982527
6912912,6.327213262363403,2.7099568456419054,0.15068047795115874,0.48692958221206917
6915353,6.325940207249544,2.709927712050817,0.15064941630743736,0.4868591805919932
6917794,6.323818936956384,2.70970408597185,0.15060221872680107,0.48694635888749166
6920235,6.321860370958989,2.7095371947156526,0.1506023348080055,0.48671504538271576
6922676,6.320064316340543,2.7087055795859087,0.1505563068684496,0.48661903161399195
6925117,6.3184305681423245,2.707936693574353,0.15060207132541306,0.4866016981526566
6927558,6.316958909397572,2.7072146156474473,0.15058145461073125,0.4863923906313395
6929999,6.315649111169967,2.706327147900501,0.15061455662508344,0.4863058388883111
6932440,6.314500932596719,2.7057158456356865,0.15063254502726972,0.4861144182607883
6934881,6.313514120936195,2.7048740080185354,0.15062489283164845,0.48611271704621256
6937322,6.312688411620088,2.7041161766559583,0.15058744197372978,0.48602736427732207
6939763,6.31202352831006,2.7033961131942137,0.15054848224698972,0.48610534924507065
6942204,6.311519182958839,2.702557397245745,0.15053009884093682,0.48597501542026655
6944645,6.311175075875706,2.7016949030527933,0.15048401844198725,0.4857930180825049
6947086,6.310755577222424,2.7010233695532233,0.15043150438282052,0.4856979464531648
6949527,6.308580903874131,2.700175826057372,0.15042871069691607,0.485637177682021
6951968,6.306567886138724,2.699599886604674,0.15039012814612868,0.48542219654738283
6954409,6.304716338406594,2.6988107305769033,0.15035527057253328,0.4853094487276856
6956850,6.3030260631466515,2.6981555208729078,0.15032960608699283,0.4851825820780358
6959291,6.301496850937729,2.697293342758418,0.15035334703133557,0.48507097338171057
6961732,6.300128480504535,2.697052931186149,0.15031079814415055,0.48501217571355515
6964173,6.29892071875814,2.6975642054664686,0.15028334842871358,0.484680683019904
6966614,6.297873320840964,2.697100827790867,0.15023798359492374,0.48458528313806437
6969055,6.296986030176236,2.6964554037380353,0.15021475398702716,0.4846045941197873
6971496,6.29625857852189,2.6955823399610104,0.15016448566699245,0.48441457232565294
6973937,6.295690686028857,2.6948564631917282,0.15014408330248089,0.4842225394932368
6976378,6.295282061303705,2.694104342687976,0.150113981448905,0.48398508598577017
6978819,6.295032401475572,2.6932578046939306,0.15010385087765682,0.4838468355353609
6981260,6.293477440117767,2.692673184057034,0.15009006428550722,0.48376525692309164
6983701,6.291410713008813,2.6925418005404858,0.1500778830029837,0.483553191023218
6986142,6.289504423490893,2.6923317885637785,0.1500792400264676,0.4833289895793927
6988583,6.287758381316489,2.6915688567639546,0.15002529749777876,0.4832439695253441
6991024,6.286172384465177,2.6907731570945446,0.15005379290167828,0.4830209333506251
6993465,6.284746219177113,2.6900563910133894,0.15003678178364915,0.4828358318846984
6995906,6.2834796599909915,2.689222410566586,0.15006053316398327,0.4828301190484784
6998347,6.282372469786453,2.6884375359990536,0.15004273088652237,0.4827615930934841
7000788,6.2814243998309145,2.6877591385119284,0.15000354336994828,0.4827597857972432
7003229,6.280635189830775,2.6869922115193163,0.14999021943386945,0.48264167457789586
7005670,6.280004567986976,2.6863537894201093,0.14995141390628072,0.48265679861130373
7008111,6.2795322510548415,2.685490107775491,0.14996712705899914,0.48243662341536686
7010552,6.279217944408214,2.68479612137177,0.14996370866098976,0.4822838476901518
7012993,6.278506744391698,2.6840127493445576,0.14992143371996858,0.4821459490043833
7015434,6.276387038815195,2.683238941582793,0.14986355640652582,0.4821021788484448
7017875,6.274426747285129,2.68263769629231,0.1498297986517043,0.48202016539694575
7020316,6.272625686696272,2.682490304970052,0.14977623808233767,0.4819686026370355
7022757,6.2709836622868576,2.6823997407008857,0.1497484445840758,0.4819236483904701
7025198,6.269500467669669,2.681605668827974,0.14969783963716363,0.48173176563829445
7027639,6.268175884867534,2.6808421807512075,0.14965720604383392,0.48185705528593653
7030080,6.267009684353226,2.680140397175389,0.1496387884407988,0.48185097724033527
7032521,6.266001625093724,2.6792830345511507,0.14956661424916523,0.48174332548741183
7034962,6.26515145459879,2.678879610277308,0.14954785745080015,0.48172157981099
7037403,6.264458908973859,2.6792040549101164,0.14945766614618836,0.4816591175576855
7039844,6.2639237129771805,2.678999766457636,0.14942785359557723,0.48154142694698415
7042285,6.263545580081172,2.678314161801279,0.14946282628669114,0.48139930746199816
7044726,6.263324212537939,2.6774814240954856,0.1494157119674605,0.4813693241606872
7047167,6.261495083249307,2.6769196146959837,0.1493644354227797,0.48125610571738403
7049608,6.25948151814214,2.6767420261033563,0.14934223250332582,0.48125602617488683
7052049,6.25762617620835,2.676330760874828,0.14933256907708595,0.48124294062862677
7054490,6.255928869805461,2.6754734632423642,0.14933857738201076,0.48122585124868017
7056931,6.254389399778763,2.674752518321057,0.1493202014120187,0.480967654311236
7059372,6.253007555494425,2.674247025633369,0.14928921110114182,0.4809758781460632
7061813,6.251783114876946,2.673444374347679,0.1492306263292446,0.4811046650319869
7064254,6.250715844450902,2.6727245859086266,0.1492032075639464,0.48107194205742493
7066695,6.249805499386968,2.671900094059424,0.14919028637526163,0.4809877695266969
7069136,6.249051823552214,2.6711317391728935,0.14921154738172432,0.481043903159325
7071577,6.248454549564583,2.6706580137642444,0.14924325940981492,0.4809492175300314
7074018,6.248013398851552,2.6698225431844635,0.14921908570206488,0.4808231347569926
7076459,6.247728081712905,2.6691007521620533,0.14918325290710285,0.48082671736653093
7078900,6.246733097723172,2.668383842979214,0.14914491411874548,0.4807789671695296
7081341,6.244666976346174,2.6675832637238823,0.1490880632874415,0.4805998815594066
7083782,6.242758078918432,2.666950855862345,0.14901493930052379,0.48067558837845165
7086223,6.24100622478003,2.6661054526044965,0.14902490741016244,0.48053315097810867
7088664,6.239411221871305,2.665687661683425,0.1490047121376872,0.48040452565961145
7091105,6.237972866763613,2.6656785951179476,0.1489882865893411,0.48035656983859887
7093546,6.236690944694393,2.6648311967078615,0.14897359486139178,0.48013140502210794
7095987,6.235565229606467,2.664332500066925,0.1489060117980449,0.479974452106296
7098428,6.234595484191587,2.663476807826377,0.14884433213142212,0.4798950161388405
7100869,6.23378145993817,2.662709668982764,0.1488216963199848,0.47968396249016665
7103310,6.2331228971832,2.6620280280821986,0.1488043238093463,0.47955108355804377
7105751,6.232619525168238,2.6612190525463477,0.14875431449824195,0.47953966833024414
7108192,6.232271062099544,2.6606456718566944,0.14876453358217473,0.4795548534454189
7110633,6.232077215212204,2.6603897032866377,0.14872306547343606,0.47939240517874715
7113074,6.229981393402681,2.660119330270848,0.14877355706302653,0.47928715233691993
7115515,6.228019655320655,2.6592881055578097,0.1487599453323363,0.47937118608301593
7117956,6.226213976606326,2.6585037840926136,0.14875387244324634,0.47915644485207093
7120397,6.224564172160195,2.6581075672610086,0.148727223405852,0.4791482616062988
7122838,6.223070045623241,2.6583375112067826,0.14866074081216746,0.47907453830414276
7125279,6.221731389409623,2.6587616631762274,0.1486945950273777,0.4790899951432177
7127720,6.2205479847436385,2.6591076068994086,0.1486699208082647,0.4790876472721197
7130161,6.2195196017008145,2.6587102655613024,0.1486424323830347,0.4790418178434081
7132602,6.218645999253172,2.6580878501517575,0.1485884516175393,0.47904208257482245
7135043,6.217926925318587,2.657251535967492,0.1485350175965473,0.4789381631653352
7137484,6.217362116814259,2.6569064848639563,0.14853000981623427,0.4787889497529804
7139925,6.216951299714177,2.6574890778904026,0.1485250245097422,0.4786398112813116
7142366,6.216694189110632,2.6577398753835144,0.14854421232271944,0.4785970067656538
7144807,6.215423071346963,2.6574793957681018,0.14853693984187472,0.4785452936920958
7147248,6.213409196641692,2.656724466735506,0.14848245525483422,0.47835721351095284
7149689,6.211550405616331,2.6563209043851614,0.14843827274593208,0.47826584736026445
7152130,6.209846519999229,2.656270024372287,0.14840157034508933,0.4781947472511433
7154571,6.20829735036793,2.656167469253981,0.14839388330404543,0.47825777080812887
7157012,6.206902696179647,2.6560587333737615,0.14840004408514676,0.47801208676107065
7159453,6.205662345805871,2.6553229308170425,0.148336788016578,0.47773632353573237
7161894,6.204576076571115,2.6548885728614313,0.14830670582015412,0.47767477911810463
7164335,6.203643654795731,2.655212945168554,0.14820756648797603,0.4775808689725621
7166776,6.202864835842839,2.6543909821576497,0.14824161948566364,0.47748510379824066
7169217,6.202239364169249,2.6539274000603523,0.14814338237793698,0.4772693303309634
7171658,6.201766973380408,2.6531577600012297,0.1480821217803514,0.4773943508883585
7174099,6.201447386289274,2.652592872226104,0.14807343719959626,0.47737039475576454
7176540,6.200990342071192,2.652355388456181,0.14805591683400549,0.47720084001439533
7178981,6.198925024163268,2.6519383202186444,0.1479788006511661,0.47717546667256133
7181422,6.197013822396311,2.65123053001101,0.1479319546378838,0.4771624709213599
7183863,6.195256565196656,2.65039497798184,0.14790629030461136,0.4768738857007401
7186304,6.19365306994787,2.6498439168226353,0.14789667023826888,0.4766838181380071
7188745,6.192203143019,2.6490318008511804,0.14785728736107748,0.4764923991177073
7191186,6.190906579796929,2.6485765925357705,0.14784507513632494,0.47640043892333395
7193627,6.189763164722794,2.6482819770200856,0.14779952432607768,0.47634290198855633
7196068,6.188772671332474,2.647500658774693,0.1478058628596543,0.4764375419631773
7198509,6.187934862301077,2.647021996440713,0.1478016612629259,0.4764962762124689
7200950,6.187249489491437,2.6461998454202127,0.1477617043743371,0.47677897784610385
7203391,6.186716294006538,2.645493206306272,0.1477572214221514,0.47666963753389646
7205832,6.186335006245882,2.644791149387041,0.14781938380814327,0.47659892947242066
7208273,6.186105345965713,2.6439633676546825,0.14783117149139632,0.4767671198651766
7210714,6.18456548856257,2.6433106148042307,0.1478221509864348,0.4768006830251819
7213155,6.1826025671228395,2.642540468036697,0.14781689341937673,0.47677226984447496
7215596,6.180792637346865,2.6418895781972282,0.14783545829620975,0.4766472441266171
7218037,6.179135523296102,2.6411729350265736,0.14780564296853071,0.4766887313114682
7220478,6.177631038122649,2.6404059501275703,0.14779368358579803,0.47671700348330187
7222919,6.176278984099375,2.639802364840817,0.14772971141996183,0.4765620979270919
7225360,6.1750791526541144,2.638960854803014,0.1477425490971785,0.4764019576187598
7227801,6.174031324407824,2.638280725507353,0.1476821729254505,0.47620496982261173
7230242,6.173135269216749,2.6375542001053947,0.14762341807787593,0.47621008656765257
7232683,6.172390746218491,2.6374304959486956,0.14758435035754353,0.47613938844663806
7235124,6.171797503882033,2.6376353619038966,0.147553099176005,0.4761341609278094
7237565,6.171355280061602,2.6368115230893534,0.14749705679111086,0.47592921382609804
7240006,6.171063802054392,2.636333346694575,0.14744933392668855,0.4758851009744164
7242447,6.170328969269936,2.6361887310735406,0.147375601304448,0.47575323185016216
7244888,6.168315008916274,2.6356706361728484,0.1473436202091704,0.4757302047368056
7247329,6.166453095179578,2.6350477496290248,0.14727593768681746,0.4756666729270595
7249770,6.164743058673462,2.63422448125716,0.1472412862972552,0.47560587433290735
7252211,6.1631847192066465,2.6335637223175095,0.14728782841291704,0.4754992734650187
7254652,6.161777885810974,2.63281658421133,0.14723184641741616,0.4754434785940924
7257093,6.160522356773375,2.632079752076029,0.1472559915210614,0.4753172015835593
7259534,6.159417919671808,2.6314468527694097,0.1472372772829837,0.4752859081223649
7261975,6.158464351415106,2.6313282024052547,0.14724178469205348,0.4750948014648108
7264416,6.157661418286732,2.63127511488644,0.14720257320142577,0.47501214448906703
7266857,6.157008875992407,2.6305177251502347,0.14723174764729594,0.4748840356961801
7269298,6.156506469711563,2.63011202801363,0.14714228858344264,0.47473786334437706
7271739,6.15615393415259,2.6300574781078128,0.14713199374600014,0.4746685720216028
7274180,6.155950993611848,2.629704078162735,0.1470828806312441,0.47460350273870255
7276621,6.154149545211108,2.6291233843709367,0.14704570355803745,0.4743953381279644
7279062,6.152236325926074,2.628478655421454,0.1470137401434573,0.4741938270370485
7281503,6.150474053030626,2.6284887850103273,0.1470540194243865,0.47426670952266836
7283944,6.148862552866032,2.629074525219845,0.14700059774394195,0.4741836648164751
7286385,6.147401641098388,2.6284873985058197,0.14694958548150205,0.4740289079076286
7288826,6.146091122748454,2.6278547796286977,0.14690196173369083,0.47412296548553157
7291267,6.14493079222539,2.6270766177529286,0.14688611032845028,0.47393155119545166
7293708,6.143920433364372,2.6262958878196163,0.14681176376968516,0.4738507492367839
7296149,6.143059819468079,2.6257043762566923,0.14670987716908762,0.47377632424063465
7298590,6.142348713351978,2.6249355758555164,0.1466461647324994,0.4736967899846061
7301031,6.1417868673934155,2.624480426253461,0.14663623096642836,0.47366230178047597
7303472,6.14137402358447,2.6244171923790836,0.14662176081365322,0.4736458070512348
7305913,6.141109913588513,2.6241220332753032,0.14657930575804565,0.47354384959305745
7308354,6.1401046011427285,2.623326589367661,0.14655187411327658,0.47332286609245106
7310795,6.138140744701881,2.6226029389363856,0.14656187684103728,0.47325806823841093
7313236,6.136326911386772,2.622160503077092,0.14657676239114936,0.47331887232267267
7315677,6.134662933949407,2.621362633429035,0.14652316624318704,0.47335387431668546
7318118,6.133148634567711,2.6206742027527867,0.14647440610036133,0.4732516594405469
7320559,6.131783824873243,2.6199892123466815,0.14653224648992888,0.47307238896258547
7323000,6.130568305982835,2.61965210472255,0.14648643705122197,0.472984663580076
7325441,6.1295018685340095,2.6195483692240478,0.14643573928794115,0.4728741941629515
7327882,6.128584292724237,2.6187565590127457,0.1464853488545223,0.47277702244258174
7330323,6.12781534835395,2.618609121395534,0.14645798927856132,0.4726468989151602
7332764,6.127194794873337,2.6191170326771407,0.14642955193916085,0.47262771820574145
7335205,6.12672238143283,2.618726759691644,0.14638561940418665,0.4724612955786451
7337646,6.126397846937297,2.6181431446165733,0.14637669522971125,0.47227384609524886
7340087,6.126178628950036,2.617905940737626,0.14635507603765077,0.4722020843645344
7342528,6.124164793905477,2.617662536874721,0.14630888229530561,0.47197570041290404
7344969,6.122300066224313,2.6177127416536417,0.1463154887599577,0.4719005325056627
7347410,6.120584284949733,2.617907450729987,0.14628552155152244,0.4718095915569196
7349851,6.1190172786512615,2.617308216355601,0.14628220499161612,0.47176375004209065
7352292,6.117598865450485,2.617237553625154,0.1462519324234699,0.4716996306202488
7354733,6.1163288530505735,2.6175114240483697,0.14619949350242312,0.47163180520140885
7357174,6.1152070387695945,2.6166894115748,0.14616181183776009,0.4713655455049127
7359615,6.114233209577573,2.616191193931475,0.14617472357314176,0.47137534397942943
7362056,6.113407142137314,2.61537933195586,0.1461577911025188,0.4712124302567974
7364497,6.112728602848923,2.6147678191015156,0.14612960998655677,0.4709751897853306
7366938,6.112197347898013,2.6139014742926268,0.14607342899189513,0.471008346926961
7369379,6.11181312330753,2.6132504090944426,0.14597553061776938,0.4709371723824198
7371820,6.111575664993227,2.6136593301193716,0.1459795346611165,0.47082398310194623
7374261,6.111484698822662,2.614736417016876,0.14600469260626,0.4706282815557494
7376702,6.111539940677757,2.6156829041203697,0.14596649794304334,0.47057867723792773
7379143,6.111741096520786,2.6155218596903187,0.1459063851171611,0.4706661565286532
7381584,6.11208786246384,2.6151582933544497,0.1458577259054976,0.470541300807911
7384025,6.11257992484163,2.614495822647306,0.14579324445795347,0.47052362513355045
7386466,6.113216960287635,2.6137273115220676,0.14575822325381468,0.470536652948554
7388907,6.113998635813486,2.6131165451611915,0.14572013457606656,0.47049573108584175
7391348,6.114924608891591,2.612333481083834,0.14569523192277825,0.470260901642606
7393789,6.11599452754087,2.611938292586855,0.14569846538045098,0.4702005064417546
7396230,6.117208030415598,2.611911043079999,0.14564435124253194,0.47011338499348154
7398671,6.118564746897224,2.611175042910159,0.14558832329101307,0.47011514988805675
7401112,6.120064297189176,2.610474765743177,0.14555225277850178,0.47006956561009494
7403553,6.12170629241451,2.6097826514358733,0.14555088457314286,0.4698829441977718
7405994,6.122814145321481,2.609441740115292,0.1454822723668167,0.4697834322300352
7408435,6.120840750232466,2.6094454296746,0.14547641709557207,0.4697622795789496
7410876,6.119013885041822,2.6091599400925563,0.1454042199082826,0.4695621466709869
7413317,6.117333391536948,2.609651735793734,0.14544997707349708,0.46938272598991065
7415758,6.115799101385213,2.610513972037692,0.14545098224246747,0.4693592862056274
7418199,6.114410836159061,2.6113993185047457,0.14538874085022044,0.4691890948683147
7420640,6.113168407364751,2.611565424900855,0.14535495306730184,0.46919753358185057
7423081,6.112071616474673,2.6120701352072055,0.1453613918262377,0.46920275084689406
7425522,6.111120254963263,2.6125977630312103,0.1453279888162798,0.4691542625284842
7427963,6.110314104346427,2.6122249678576104,0.14533644909648544,0.46918725845841913
7430404,6.109652936224544,2.6114874224872424,0.14528721632495356,0.4691049543377572
7432845,6.109136512328916,2.6110887079635074,0.14522013268398273,0.4689456793883339
7435286,6.108764584571709,2.6108779985572017,0.1451860174643953,0.46882941695321023
7437727,6.108536895099296,2.6126710889930123,0.1451462444500881,0.4686183895583816
7440168,6.107001036783152,2.612691386698671,0.145102044000138,0.4684964915026191
7442609,6.105124692486168,2.6121110609522566,0.1450598489490682,0.46837596792178704
7445050,6.103393844238714,2.611868229282696,0.14505692377741933,0.4683083946244868
7447491,6.101808329779531,2.612019016309923,0.1450422642537288,0.46807214188448765
7449932,6.10036797684539,2.6125419652292647,0.1450432197685129,0.46805948906645983
7452373,6.099072603197889,2.6126073048650804,0.1450226673017542,0.46800666315792616
7454814,6.0979220166538,2.612740238765293,0.14498770099661382,0.46775841840434307
7457255,6.096916015118948,2.612510047261537,0.14500604213658463,0.46765965992975367
7459696,6.09605438662561,2.61172204396676,0.14500115344143752,0.46757150211702136
7462137,6.095336909373394,2.6112702318436276,0.14500905609045753,0.4676382882062884
7464578,6.094763351773576,2.611338119621791,0.145040434595872,0.4675191952052187
7467019,6.094333472496853,2.6111240726853167,0.14500554856846884,0.46723061142244576
7469460,6.094047020524509,2.6112450317284255,0.1450318279714008,0.4670698356801892
7471901,6.093277229855084,2.6113087001970348,0.14500595453849832,0.46701377635402463
7474342,6.091352034864749,2.61060341860049,0.14498735027123288,0.46688007340072574
7476783,6.089571467211913,2.60993959473727,0.14495858968379868,0.4667567064221418
7479224,6.087935370596157,2.609212143122673,0.14491503811357248,0.4666867000547933
7481665,6.086443578807479,2.609486987271399,0.14490728454662968,0.4664257447019387
7484106,6.085095915751216,2.610364769251105,0.14485350019054613,0.46645371702980987
7486547,6.0838921954764595,2.6120255838367097,0.14486937132071842,0.4663402413726192
7488988,6.0828322222079745,2.613815612422209,0.14486525994686794,0.46627033621193065
7491429,6.081915790381578,2.6130619950325653,0.14482004643196272,0.466165004557535
7493870,6.081142684682987,2.6126914388099274,0.14477487105679557,0.46602476776143936
7496311,6.080512680090044,2.6126744314306465,0.14475314942306058,0.4660574281737395
7498752,6.080025541918386,2.6123497282573958,0.14470914766762752,0.465908485496968
7501193,6.079681025870427,2.611705650552629,0.144724596138517,0.46574281384525174
7503634,6.079478878087705,2.611340670206014,0.14472766266075937,0.4656616758454713
7506075,6.077694442501479,2.611361904990496,0.14471066081877149,0.46554695229122656
7508516,6.075864781705709,2.612072833824048,0.14470168799274177,0.46548134504032745
7510957,6.074178735944564,2.6131134637104925,0.1446636781231422,0.46553792372447045
7513398,6.072636144952144,2.613196878268599,0.14463555205338957,0.4655026562113453
7515839,6.071236838667877,2.6132204560463017,0.14462654483148416,0.46534900796185197
7518280,6.069980637263074,2.613574118380878,0.14459616877442066,0.46530346205223
7520721,6.068867351170915,2.613520120129252,0.14452243733824757,0.46516003630968394
7523162,6.067896781119873,2.6128722911531734,0.14450911036127334,0.4651736704418955
7525603,6.067068718170546,2.6127136726762017,0.14447823756559489,0.4650716872945328
7528044,6.066382943755872,2.613102824327474,0.1443844632292482,0.46512167350621236
7530485,6.065839229724699,2.6133827530851113,0.1443374889024599,0.4650826018983345
7532926,6.065437338388691,2.6131168066436508,0.14429966509157383,0.4650161147279907
7535367,6.0651770225725,2.6126590511686865,0.14431117379693453,0.46514388992119304
7537808,6.064150470401884,2.612019478385144,0.14434243702079452,0.46508195228895616
7540249,6.062272333808061,2.6114680239534325,0.14430914934233527,0.464973470420688
7542690,6.060536962930912,2.6112668279233087,0.14427291243547463,0.46499006589139535
7545131,6.058944203341423,2.6117778489208425,0.14426755702747446,0.4649152336047358
7547572,6.057493890905407,2.611566292023373,0.14424595556054032,0.4647461032445366
7550013,6.056185851808195,2.611622606624084,0.1442170542079456,0.46471095297138604
7552454,6.05501990258277,2.610925427039835,0.1441845652274753,0.46461546582450347
7554895,6.053995850141254,2.6104105952612984,0.14410557165850138,0.4645223094553748
7557336,6.053113491809805,2.6101707671982686,0.14412706337855485,0.46437314100806004
7559777,6.052372615366831,2.6096145851843815,0.14411549683677014,0.4643055400241736
7562218,6.051772999084548,2.609020391008927,0.14408536353362586,0.4640903092430155
7564659,6.051314411773796,2.6083820723245235,0.1440987735908616,0.46392233904283386
7567100,6.0509966128321615,2.607757735917202,0.14407110652462993,0.46385041431876434
7569541,6.050718697736418,2.607712205948646,0.14405494888534504,0.46372682050044506
7571982,6.0487926939258,2.608008537957943,0.14400903823085642,0.46364610388454913
7574423,6.047008613134841,2.6072898493583145,0.1439830605722238,0.46364786058374136
7576864,6.04536630666612,2.6072008177428447,0.14401748480007506,0.4633680367719019
7579305,6.043865616205984,2.6070201773099813,0.1439797212966498,0.4634269068037976
7581746,6.042506373847487,2.606375319161282,0.14396244543139647,0.4634361651690082
7584187,6.041288402116646,2.606268914735987,0.1439073999150834,0.46327741973977704
7586628,6.040211514002109,2.6065601504253513,0.14388447877347862,0.46306267278332713
7589069,6.039275512988106,2.6070164586180797,0.14385505546284885,0.4630082036439181
7591510,6.038480193090742,2.6071562867594484,0.14383685090985646,0.4629005200646315
7593951,6.03782533889755,2.607086904212441,0.1438308195964894,0.46288699586072474
7596392,6.037310725610324,2.606755676161622,0.14376398586753622,0.4627798803140555
7598833,6.0369361190911714,2.60663875425402,0.1437422192756735,0.46271049987045326
7601274,6.036701275911768,2.6067731599707664,0.14377098099256172,0.4625384719799727
7603715,6.035424456277698,2.6066775606263457,0.14374111893580874,0.4624742773708433
7606156,6.033592272099382,2.6070716582815154,0.1436877991297725,0.46247034090616657
7608597,6.031901031732492,2.6077882316239975,0.14364707843071148,0.46256844675028996
7611038,6.030350582579941,2.60811031763943,0.14366229174566164,0.46258422961120316
7613479,6.028940762538009,2.607454232612794,0.1436304836330519,0.46267136950727417
7615920,6.027671400020855,2.6068834139029446,0.1436220131100961,0.46260114382793127
7618361,6.026542313988328,2.607125272928187,0.1435528460849246,0.4624518694443208
7620802,6.025553313977071,2.6071895061179022,0.1435223734352626,0.4624081637584384
7623243,6.024704200134897,2.6070333155146344,0.143478567009844,0.46233666065551693
7625684,6.023994763258429,2.6071989827571374,0.1434637626706168,0.4623364601538313
7628125,6.023424784833946,2.6070075130570403,0.14341043757721375,0.46235663341880473
7630566,6.022994037081448,2.606893362047109,0.1434303816836784,0.4623668955537199
7633007,6.022702283001858,2.607100414503529,0.14345426484151708,0.46225261187830513
7635448,6.022166238400194,2.607673844960161,0.143413725497877,0.46227060773386086
7637889,6.020286548833551,2.6083357103602753,0.14342414968684575,0.4621571688599173
7640330,6.0185469789617585,2.6075723515869886,0.14341336894631598,0.4621440839275719
7642771,6.0169473818021135,2.606790310855416,0.14339592108243762,0.4620391009868856
7645212,6.0154876009514755,2.606598300876438,0.1434093374319488,0.46207576711729437
7647653,6.014167470609022,2.607095409462589,0.14344074144569263,0.46199415499734764
7650094,6.012986815602288,2.6079113195205306,0.1434255654091317,0.46194756922140356
7652535,6.011945451416434,2.6085625604517726,0.14347110799787177,0.4618327743914546
7654976,6.0110431842267875,2.6085857772717285,0.14342622955227682,0.46190100327190164
7657417,6.010279810934574,2.6083465425769217,0.14339314171359188,0.4618392585414418
7659858,6.0096551192058545,2.608291022672628,0.14332684168990603,0.461759986468463
7662299,6.0091688875136064,2.6085540067282604,0.14332442073079654,0.46184488560266723
7664740,6.008820885182968,2.6079491127791123,0.1433359585448822,0.46176553944475207
7667181,6.008610872439571,2.6087833660036,0.1433179564713517,0.4616939094041887
7669622,6.007090075327307,2.609933949728133,0.1433034082437622,0.461688504042456
7672063,6.005302771901988,2.609803351111786,0.1432536657605517,0.46160490903681756
7674504,6.003654628920723,2.609018523522407,0.14324129539318992,0.46144498691752395
7676945,6.002145495580056,2.60855167872182,0.14322489444166558,0.46128748415087567
7679386,6.000775211762845,2.6079436462593466,0.1431990728959954,0.46127069114029756
7681827,5.999543608062534,2.6073403002175146,0.14313857159531934,0.46120865910073955
7684268,5.998450505810681,2.607369864269823,0.14306679743116743,0.46107019809801614
7686709,5.997495717107658,2.6067027236487217,0.14302812285431674,0.46087493200426743
7689150,5.99667904485655,2.606148213918406,0.14300073358349297,0.46094250266377473
7691591,5.996000282800187,2.6057301222195757,0.1429809713408179,0.4609080774565589
7694032,5.995459215561344,2.605437148548017,0.14294251326078794,0.4606790007204374
7696473,5.995055618686016,2.6053347194155614,0.14287822901481298,0.4605237545294531
7698914,5.994789258689782,2.6048183297676872,0.1428093500154439,0.4604179331632307
7701355,5.994001506078473,2.604545192318585,0.14278475320385448,0.4602498379011478
7703796,5.99216705675208,2.604274938689415,0.14274755995649327,0.4603543281205562
7706237,5.990470961778356,2.6035799917325524,0.14269539566163705,0.4601743231144681
7708678,5.988913075854397,2.603256758155448,0.1426398492193535,0.4600256202141564
7711119,5.987493244447112,2.6034474550170623,0.14259873690376934,0.45984601271077014
7713560,5.98621130381584,2.6034441258610683,0.14262096394563076,0.45972429186087443
7716001,5.985067081038107,2.6033979658579085,0.14264579361078147,0.45978650406745625
7718442,5.984060394038583,2.6042930560753548,0.14258032889452707,0.45979455616618614
7720883,5.983191051621147,2.605083942646058,0.142586444273104,0.4597205315347861
7723324,5.98245885350411,2.604354541269477,0.1425471722577025,0.45968602154716615
7725765,5.981863590358512,2.603672349598266,0.14250809880236107,0.45954793663555016
7728206,5.981405043849519,2.602875016148457,0.14250086562035597,0.45938565110975105
7730647,5.981082986680833,2.6022737903007997,0.1424620829688605,0.4595152643039247
7733088,5.980897182642154,2.601953968336095,0.14244928476994267,0.4593487635936419
7735529,5.979138501897439,2.601764580997104,0.14245466016262842,0.45914288715333734
7737970,5.9773950405447565,2.6018068292805956,0.1424226436801788,0.45897334439945825
7740411,5.97578899367348,2.602071012330684,0.14238347653836916,0.4589601634291625
7742852,5.974320212236679,2.6023489906648276,0.1423590286069605,0.45904221909487286
7745293,5.972988538061238,2.602645259307611,0.14232051759091802,0.45887123732114776
7747734,5.971793803871936,2.6031338865751867,0.14229369790319396,0.45879410734045445
7750175,5.97073583331865,2.6039037533533542,0.14228373987814102,0.45869770230812396
7752616,5.969814441006683,2.603781427372562,0.14228251312601706,0.45859175981120265
7755057,5.969029432530167,2.60397065969245,0.14229352227633593,0.4585145211267452
7757498,5.968380604508548,2.604383704619456,0.1422902263233963,0.4585334505329659
7759939,5.967867744626091,2.6042612908380183,0.14224527530089923,0.4585359961880219
7762380,5.967490631674434,2.6049722223127185,0.14225992907643717,0.45851561232095783
7764821,5.967249035598108,2.605938946833467,0.14222564644644636,0.4585751826935346
7767262,5.966215797457043,2.605162542464781,0.14217209487188395,0.458581104667001
7769703,5.96442554726103,2.604639055410219,0.14215667570974505,0.4584377686536358
7772144,5.962771922946017,2.6043559317409994,0.14214045081345364,0.4583190868015973
7774585,5.961254780854998,2.6040098733847707,0.14213734532830638,0.458231684862453
7777026,5.95987396828573,2.603200020773247,0.14212602812316036,0.45813063922128927
7779467,5.958629323513164,2.6026637826669625,0.14208322442255428,0.4580970658206059
7781908,5.95752067581497,2.602446847149243,0.14207602329614444,0.45809842037012677
7784349,5.9565478455001255,2.603142742193143,0.14203052253904233,0.45792984373749357
7786790,5.955710643940574,2.6034796909611093,0.14201368484016738,0.4578668601266629
7789231,5.955008873605895,2.6036260878610418,0.14196060866460627,0.45772864169160105
7791672,5.954442328101019,2.604118780465146,0.14195585251551485,0.45759357942884926
7794113,5.954010792206912,2.6048752755561475,0.14192772199760245,0.4576401757165369
7796554,5.953714041924221,2.6044063609161743,0.1419263593938142,0.45761137494661547
7798995,5.953397654841538,2.603808341790986,0.14194600337981408,0.4574388043644792
7801436,5.951561185395008,2.6036582701071436,0.1419285537081306,0.4573796530331843
7803877,5.949860559143028,2.6040476941881288,0.1419288147605687,0.45733651626706096
7806318,5.948295637723922,2.6047438153764975,0.14193655221051374,0.4572175011714446
7808759,5.946866273811282,2.60453062801275,0.1418977158987998,0.45719188986992776
7811200,5.945572311134797,2.604495825065089,0.14191257012870248,0.4571027596424138
7813641,5.944413584504117,2.6042378568825635,0.14193021395673544,0.45691493262643545
7816082,5.943389919835767,2.604255793948819,0.1419387114724936,0.45684347089383953
7818523,5.942501134183069,2.6038189811243595,0.1419103272911303,0.4568178450340979
7820964,5.941747035769091,2.603279668286929,0.14188278559108553,0.4568327926690694
7823405,5.94112742402255,2.603838777588973,0.14181212846479904,0.4567114727302282
7825846,5.94064208961671,2.6037543069901363,0.14176876892094029,0.4566447034760344
7828287,5.940290814511163,2.6037325664265785,0.14177831579010436,0.45662056862683487
7830728,5.940073371996556,2.6040162677171113,0.14172035506336772,0.45643624325046034
7833169,5.938800679407393,2.604639060787264,0.14170285052972803,0.45649445755111806
7835610,5.937053618861277,2.604920836114932,0.1416752202296245,0.45641302802998035
7838051,5.935441491524434,2.604552591229519,0.14158959277037492,0.45640464703388434
7840492,5.933964155352864,2.604307670279411,0.14153127462460685,0.45625738522436654
7842933,5.9326214594371525,2.6043665697678517,0.14145629769879295,0.45619287790628393
7845374,5.931413244024715,2.604256822276642,0.14141639553548827,0.45610504085343057
7847815,5.930339340545064,2.603587170150154,0.1413749926352422,0.4563871399465442
7850256,5.929399571638069,2.6032221687063997,0.14133345803318792,0.45639005914856645
7852697,5.928593751185176,2.6031655219448537,0.14137291345066583,0.4564455813228704
7855138,5.927921684343582,2.602455182402909,0.1413443491812793,0.4562198488452112
7857579,5.927383167583339,2.602049092333215,0.14134063344817455,0.4560015307833542
7860020,5.926977988727364,2.6019078691267783,0.14133888594107782,0.4559151161472148
7862461,5.926705926994317,2.6020168194675843,0.14129840603577257,0.45591285158227907
7864902,5.92614277432842,2.6023884480640853,0.1412365301569293,0.4558459690441942
7867343,5.924349839397284,2.6030622523401474,0.1412350857086488,0.45570020104990405
7869784,5.9226910717680115,2.6025861322170716,0.14123572601427548,0.45571440686678183
7872225,5.921166334587155,2.6018828924464636,0.14120619706301044,0.45566631833064974
7874666,5.919775482213917,2.601390631699108,0.1411771328735289,0.45563048635596864
7877107,5.9185183602408244,2.6006605976990045,0.1411602964388235,0.4555005293871685
7879548,5.917394805517392,2.6002333447921813,0.14117357594903593,0.4554622579710564
7881989,5.916404646176732,2.5999318299370198,0.14112635257469117,0.4554938048961634
7884430,5.9155477016651075,2.599831975024842,0.14113567845646052,0.45531076660281083
7886871,5.914823782774398,2.5997408204475967,0.14112642018645685,0.4552944933017679
7889312,5.914232691677477,2.599823578246995,0.14113418206914666,0.4552161200151862
7891753,5.913774221966444,2.6002073818767744,0.14115634016002693,0.4551510584407181
7894194,5.913448158693742,2.600392024499203,0.1411522810631915,0.4550449409308107
7896635,5.913254278416043,2.600250754693382,0.14113909239327713,0.4550544770745505
7899076,5.911747978331611,2.6001014653726453,0.14114179109501326,0.45487998648475586
7901517,5.910043128378322,2.59999963037185,0.14109659097095345,0.4547583084245646
7903958,5.908471553731639,2.599991250940264,0.14104903568546578,0.45461797235273244
7906399,5.907033113928645,2.6000525405755943,0.14107475218827956,0.45446759443036155
7908840,5.905727659815867,2.600486492403367,0.14108008879914766,0.4544783107294486
7911281,5.90455503357135,2.6012193856884647,0.1410429295789959,0.4542563617456157
7913722,5.903515068729678,2.601866327971229,0.14107590858407562,0.45423281784741215
7916163,5.902607590209868,2.60171392296784,0.1410694195040009,0.4541188132500338
7918604,5.9018324143462,2.601599682970341,0.14106428304197513,0.4541731918458594
7921045,5.901189348921869,2.6012104288440017,0.14104286229799268,0.4540823865969975
7923486,5.900678193205523,2.6007346230288797,0.14103131501917207,0.4540242488557968
7925927,5.900298737990592,2.600336688623164,0.1410043097899562,0.45392169747029
7928368,5.900050765637431,2.600270215551105,0.14094637680472497,0.4538144395945621
7930809,5.899246813123111,2.600446062377553,0.1409128262653741,0.4538369987581213
7933250,5.897496431282953,2.6002039490509805,0.140923181799742,0.45375092359497177
7935691,5.895878575133805,2.600287603926039,0.1409365856114782,0.4537624235508666
7938132,5.894393109301435,2.600698683476416,0.14088713491160484,0.4537853052950412
7940573,5.893039889796748,2.6014065144999012,0.1408557145716345,0.4536278682512961
7943014,5.891818764036365,2.6021331304694826,0.14080575067717319,0.4535022943151311
7945455,5.890729570866036,2.6020337757261776,0.1407687090840459,0.453478527447605
7947896,5.889772140586983,2.6014257343376572,0.14076213627263548,0.45344666663097194
7950337,5.888946294985057,2.6013242764422944,0.14070868333097847,0.4533582514437304
7952778,5.888251847362766,2.60066381668361,0.14066729732797084,0.45317555975209645
7955219,5.887688602574091,2.6001706821792427,0.14066960787006932,0.45311623247246874
7957660,5.887256357062131,2.5999626911177964,0.14069414231952987,0.4530734233595043
7960101,5.886954898899485,2.5999605685904674,0.140642299804126,0.45282530173558405
7962542,5.886784007831413,2.59935332976066,0.14056114414785886,0.45289605817833867
7964983,5.885049770014888,2.5988254215272484,0.14051631257124766,0.45275169210986665
7967424,5.883386180870178,2.5984032457037016,0.14043968500540727,0.45258944209945456
7969865,5.881854242905469,2.5982570230903916,0.14037581297015536,0.45257193934177603
7972306,5.880453817207933,2.598681068873415,0.14036078905036156,0.45262884649091073
7974747,5.879184756344256,2.5983539604641983,0.14037219360835626,0.45259857999410597
7977188,5.878046904382557,2.597814824434308,0.14035464435602696,0.4524200906686887
7979629,5.877040096917137,2.5976551127448695,0.14031608555415978,0.4524140094827007
7982070,5.876164161096066,2.5977054609234864,0.14030855070049017,0.45224847191121104
7984511,5.875418915651567,2.5977649666426323,0.14025913152859712,0.4523422899795493
7986952,5.8748041709331975,2.597681570502365,0.1402475645463039,0.45223456390253175
7989393,5.874319728943805,2.597064813758899,0.14023709644432725,0.45223187778223106
7991834,5.87396538337822,2.596501059157415,0.14024661389172327,0.4520562086122323
7994275,5.873740919664656,2.595981167818432,0.1402520167217214,0.4519216396683743
7996716,5.8727019533235065,2.595334062216993,0.1402787492871221,0.45184083728562446
7999157,5.870993172354867,2.595153073581712,0.1402307009513916,0.4515605405421065
8001598,5.869415308773164,2.5952657906280034,0.14017062465223995,0.4515377603531059
8004039,5.867968228655154,2.595312157977103,0.14012183313960336,0.45147456016720955
8006480,5.86665178963056,2.5950232137256997,0.14010610510432933,0.4514063752971635
8008921,5.865465840902482,2.5945261647965334,0.14011944097162274,0.45126742572883066
8011362,5.864410223270635,2.594835312268398,0.14013923459968927,0.4511428894197308
8013803,5.863484769157356,2.5948373282180657,0.140107370080219,0.45097687248722956
8016244,5.862689302636421,2.5947455108019057,0.14010835520329784,0.450882497165654
8018685,5.862023639464605,2.594536486207555,0.1400665876475754,0.45068270510608593
8021126,5.861487587115991,2.5945382868308453,0.14001110386244633,0.4506717934952409
8023567,5.861080944818986,2.594283511336703,0.14003541464259683,0.45055387687673315
8026008,5.86080350359605,2.594500830639981,0.13998417106847058,0.4504073549915981
8028449,5.860451808794776,2.5956233461931806,0.13999147697516956,0.45022724094318606
8030890,5.858698369957427,2.595967438405564,0.14001629959047138,0.45007747441867263
8033331,5.857075120011646,2.5964483762483033,0.13994862059829846,0.4500296821980848
8035772,5.855581929938547,2.597284039227277,0.1399558715436619,0.45001208475570814
8038213,5.854218662345265,2.5980840283783837,0.13993433270115477,0.45002959443623786
8040654,5.852985171483932,2.597839825166236,0.13995539137646976,0.4500611920066877
8043095,5.851881303273395,2.597879570970674,0.13993421534844783,0.44997120313043926
8045536,5.850906895323733,2.597932274797355,0.13989094112183048,0.44990332806270766
8047977,5.850061776963493,2.59785655392877,0.1399046385989387,0.4497729209582149
8050418,5.849345769269695,2.5971904934617704,0.1398685984671311,0.44958758005327254
8052859,5.848758685100502,2.5967687421260943,0.13981861317761615,0.44927512183441465
8055300,5.848300329130635,2.5965109253924163,0.13980444395916197,0.44922276075478945
8057741,5.847970497889412,2.596097698430789,0.13975879445277303,0.44908562496888343
8060182,5.847768979801473,2.595730207628209,0.13974810485984665,0.4490333943813583
8062623,5.84650061262971,2.595630308804506,0.1397052197508566,0.4489267172080027
8065064,5.844832508427321,2.5955470363443625,0.13968306333902966,0.44886200317579306
8067505,5.843293745674891,2.5954988567238866,0.13965074724862644,0.44883229851340384
8069946,5.841884191872762,2.5958246788166126,0.1396326616102806,0.4488309899606574
8072387,5.840603706237516,2.5964383080097075,0.13960481049018214,0.44884054550726155
8074828,5.8394521397222645,2.5960190329819675,0.13957564039927237,0.44876435576765966
8077269,5.83842933503966,2.5968533492572528,0.13954590243876466,0.4486961493575036
8079710,5.837535126687627,2.5977247674018797,0.13954560319939957,0.44851432016708903
8082151,5.836769340977793,2.598346958065085,0.13948564986013584,0.4483659348936487
8084592,5.836131796066627,2.5992553091065687,0.1395254067238668,0.44821231623331265
8087033,5.835622301989211,2.5991145735977246,0.13949787654543716,0.44810878698188283
8089474,5.835240660695695,2.5984473233016567,0.13946331415578359,0.4480520127449204
8091915,5.834986666090327,2.598067378740291,0.13941166841990607,0.4480799860968804
8094356,5.834398757541536,2.5982860799954506,0.13940119036350285,0.4479506175778479
8096797,5.832686324159259,2.59883045215113,0.1393999237496705,0.4478582807500189
8099238,5.831102518928748,2.5983329612401382,0.13937901586981777,0.4476788576343258
8101679,5.829647214160695,2.5979446709875704,0.13937167738766928,0.4477205961634721
8104120,5.828320273952945,2.5977558744225804,0.1393831157499141,0.44768389501663985
8106561,5.827121554209355,2.5971114510983777,0.1393491489452708,0.4476744728742116
8109002,5.826050902661344,2.597796491634592,0.139351302278423,0.44766233317267506
8111443,5.825108158892146,2.598672728840721,0.13934079252844842,0.4475822306666445
8113884,5.8242931543637315,2.597950119201695,0.13930892044923945,0.4474749025702504
8116325,5.823605712446394,2.597513188894865,0.139330634143821,0.4474001094554815
8118766,5.823045648450978,2.5974296806636272,0.13931498154906397,0.44730556319345116
8121207,5.822612769663703,2.5980111687285885,0.1393270966572879,0.44709142377723865
8123648,5.822306875383624,2.598905884683837,0.13933458718874087,0.4470361295328147
8126089,5.822127756962629,2.5992827396223275,0.13931845737438522,0.44703236822496967
8128530,5.82063543532119,2.599726953277575,0.1392975276895519,0.447020716881383
8130971,5.819007110852228,2.599883458392394,0.1392712654648704,0.4470037992239409
8133412,5.817506583357542,2.5999794650770265,0.13924416407903964,0.44691853397878073
8135853,5.816133721734387,2.6003586866065023,0.13921321709362663,0.4469709565261895
8138294,5.814888386755183,2.600986240448829,0.13918381956986217,0.4470971030036266
8140735,5.813770431087641,2.600753297545399,0.1391819545623757,0.4470454707694689
8143176,5.812779699317572,2.600456862538788,0.139141819212594,0.44684900241535536
8145617,5.811916027974322,2.5998031663345462,0.13907463808145562,0.4467193399165838
8148058,5.811179245558859,2.5992545238076636,0.13903361606624945,0.44661880726041603
8150499,5.810569172574451,2.5992568195211496,0.13909536438356998,0.44650410603805907
8152940,5.8100856215599554,2.599541348457925,0.1390572072466396,0.44646102994546855
8155381,5.809728397125679,2.6000433137249743,0.1390236370764495,0.4464259642687224
8157822,5.809497295991778,2.600798056336497,0.13901742768396697,0.44627504227250714
8160263,5.80867872765182,2.6011399734242304,0.1389571832295511,0.4461815276147318
8162704,5.807006400333174,2.6013846940516387,0.13898225628163904,0.4460889976090611
8165145,5.805461171458626,2.601618874028341,0.13893683872240917,0.44611065474850997
8167586,5.804042914644314,2.6013808639935774,0.13893562193749742,0.44611768394239665
8170027,5.802751495450353,2.6014239693756047,0.13891981429847025,0.4460309971105916
8172468,5.801586771399589,2.601030102382066,0.13890863001709744,0.4461059279288696
8174909,5.80054859199897,2.6003523902304795,0.13882949432093744,0.44617912146501565
8177350,5.799636798763555,2.599910060288178,0.13877077648057823,0.446213898022898
8179791,5.798851225243103,2.600124400167503,0.1387574319906204,0.44621441352016444
8182232,5.798191697051272,2.600618569173322,0.13876061136188095,0.44612035976003384
8184673,5.797658031897366,2.599992851072774,0.1387621764555697,0.44615108740780063
8187114,5.797250039620658,2.59931450363721,0.13873222961824713,0.44610017847343353
8189555,5.7969675222272015,2.5986893534394837,0.13872327754169503,0.44603372547366305
8191996,5.796810273929182,2.5986951871692914,0.13874591795333377,0.44597178531147746
8194437,5.795099283651518,2.5989861600953286,0.1387642819390865,0.44601405518267406
8196878,5.79350986796036,2.5982591619243522,0.13874395698730563,0.4458973041701113
8199319,5.792046735355632,2.5979820750737175,0.13869656713052234,0.44592614390416047
8201760,5.79070975610558,2.5989172915931493,0.13870336540673653,0.4458678219989491
8204201,5.7894987925083,2.5988560970777557,0.1387028651360425,0.4458335740570393
8206642,5.788413698911737,2.598806712480597,0.13866953087872522,0.4458906192726011
8209083,5.787454321736252,2.5987275397899796,0.13862674979589681,0.4457794171657892
8211524,5.786620499499795,2.598919909603124,0.13860034249134884,0.4456470418645766
8213965,5.785912062845619,2.5988107708954584,0.1386410863406576,0.44558462577809
8216406,5.785328834572548,2.599086437823641,0.13867181171865278,0.44549735658952216
8218847,5.784870629667752,2.5996394650979266,0.138646644727849,0.4454392150604785
8221288,5.784537255342059,2.5999292957386912,0.13862383023246186,0.44537861921550925
8223729,5.784328511067707,2.599396049458131,0.1385869124314743,0.4452760112264466
8226170,5.783284674143593,2.5988642430041025,0.13862541606101797,0.44527917324929833
8228611,5.78165157952249,2.5990605440790184,0.1386164528916972,0.4451190631968438
8231052,5.7801440838118605,2.5995594358534433,0.13856880259717383,0.4450190790266125
8233493,5.778762061909784,2.599419810452605,0.13858785381094618,0.4448830955768011
8235934,5.777505380811005,2.599595336851861,0.13859989310319581,0.4447201689561805
8238375,5.776373899625553,2.6010677062017904,0.1386068183193534,0.44465135371448644
8240816,5.775367469599961,2.601725009241915,0.13852583003516078,0.44455022848484493
8243257,5.774485934140997,2.6010920936857214,0.1385361600994141,0.4443987405405277
8245698,5.773729128841966,2.6006161330062225,0.13848845366902884,0.4444462844919846
8248139,5.773096881511482,2.6010004134651354,0.1384742976697536,0.4443491133099151
8250580,5.772589012204799,2.601517991624933,0.13848852903179928,0.4442927123448257
8253021,5.772205333257571,2.601895438935756,0.1384877199335809,0.4442377836683729
8255462,5.771945649322104,2.602547336007119,0.13847908580011067,0.4441392041343767
8257903,5.771561501874178,2.6027958638368864,0.1384609368118724,0.4440005464741198
8260344,5.769885229638129,2.6021515404479865,0.1384527063268265,0.4439038983036437
8262785,5.768333876895146,2.6020591169869456,0.13847802233299394,0.443856135275965
8265226,5.7669073230961,2.6022897787979855,0.13842320119986254,0.44391030476551885
8267667,5.765605439855003,2.6020766320369124,0.13845290870928983,0.4438298510403283
8270108,5.764428090966334,2.6014388790827145,0.13844664831680656,0.44369420678376825
8272549,5.763375132424868,2.6010974964552873,0.13843381364508828,0.44359253696828604
8274990,5.7624464124480665,2.601020396358012,0.13846974140724191,0.44354903578884824
8277431,5.761641771500926,2.600649452455115,0.13845003158909008,0.4434110681284002
8279872,5.7609610423233715,2.600520488196195,0.13846902343167064,0.44328766777711776
8282313,5.760404049960082,2.6002566397428746,0.1384375025081683,0.44311315144632585
8284754,5.75997061179281,2.6002663250019147,0.13839448055181136,0.44311649693508537
8287195,5.759660537575102,2.5996260975933194,0.13832407952435974,0.44302510850067195
8289636,5.759473629469464,2.5996266926613183,0.13833623614766097,0.443026836571533
8292077,5.758209758311379,2.5992465905569007,0.13832725964824938,0.4429048641937448
8294518,5.756615048101903,2.598676515653815,0.13826401593264573,0.442842566988609
8296959,5.755144466615513,2.5983557130782664,0.13826989898517023,0.44270479494082443
8299400,5.753797890009359,2.5983012532865795,0.13826327936786142,0.4426546021175965
8301841,5.752575186685919,2.5985554712877823,0.13823466855549726,0.4425378481074323
8304282,5.751476217311524,2.5994369760534206,0.1382500927917978,0.44255532833936856
8306723,5.750500834837369,2.600238113753223,0.1382339886206986,0.4425723090958069
8309164,5.7496488845230225,2.6011683990576904,0.1381965965432137,0.4425340419962211
8311605,5.7489202039623875,2.6018495859143536,0.13817957060284428,0.4425538500790041
8314046,5.748314623112125,2.6015047674030285,0.1381231169710972,0.44246970604421354
8316487,5.747831964322498,2.6013854926295115,0.13811698978175396,0.4423271360917812
8318928,5.747472042370647,2.6015391056501125,0.13804644556753554,0.44224607891821033
8321369,5.7472346644962435,2.6017533054854285,0.13804683458801953,0.44214590555835026
8323810,5.746624121742317,2.6010540815201897,0.13800714153547108,0.4421997475520858
8326251,5.744986547225863,2.600811863923292,0.13798140643229406,0.4420972505966996
8328692,5.743472435818001,2.6014940898535652,0.1380021265855903,0.44216658157216365
8331133,5.742081668144076,2.6013937541789627,0.13799706376208826,0.4421296833445155
8333574,5.740814117139332,2.601248329155039,0.13796942124094613,0.44195083343370156
8336015,5.739669648066133,2.60127174231266,0.13796136472001813,0.4420018548520281
8338456,5.7386481185336695,2.601480051313285,0.13794295690199362,0.44202991004972836
8340897,5.737749378520106,2.6009338431096665,0.13794616152498537,0.44194311950170684
8343338,5.736973270397187,2.6004742891457253,0.13794658876302673,0.4419633149457092
8345779,5.736319628957244,2.6006549504317906,0.13790736217190414,0.4419626192941836
8348220,5.735788281442637,2.6001952909030965,0.13788173582256014,0.4419166124480344
8350661,5.735379047577582,2.6001373960090857,0.13784936733533193,0.44190139879997903
8353102,5.73509173960235,2.60052207540091,0.13784093388359103,0.4417450961153291
8355543,5.734926162309797,2.6011172747961497,0.13782893661794876,0.4417473840010492
8357984,5.733447340048362,2.6014327169047506,0.13781540946536835,0.44174456018409197
8360425,5.73189019014091,2.6011834053919927,0.13774433335206815,0.4415973818050967
8362866,5.730455727316599,2.600518449724397,0.1377264344410809,0.441492099381114
8365307,5.729143828969367,2.5998437792903206,0.1377420919015525,0.4414134621846275
8367748,5.727954364883279,2.5994417040934694,0.1377481938667678,0.4413910667751843
8370189,5.726887197250927,2.5996961181228677,0.13775446996149124,0.4413984238017272
8372630,5.725942180694278,2.6008100597369546,0.1377446505500806,0.44123502690604127
8375071,5.725119162287906,2.601977317285116,0.13779048047089323,0.44113922923969007
8377512,5.724417981584665,2.6020819348127904,0.13776334416516858,0.4411598113846181
8379953,5.7238384706437255,2.601715329734977,0.13774233275944994,0.44106578605311525
8382394,5.723380454060991,2.60179577562657,0.1376990620407617,0.44097009495836426
8384835,5.723043749001853,2.6029971788784727,0.137697466659273,0.4408740669573132
8387276,5.722828165236292,2.6041349517845407,0.1376653382389848,0.4408660319061067
8389717,5.721996408035654,2.603628234066096,0.13763677083180942,0.44079881965121637
8392158,5.720396704804431,2.602869026133461,0.13758173714486918,0.4407992740410387
8394599,5.718919036465415,2.6023314425927127,0.13755635670856142,0.44065906266147736
8397040,5.7175632847983495,2.601731664484784,0.13754156693797934,0.44057044743261536
8399481,5.716329324035807,2.601002634402362,0.13754303776352816,0.44055023597046483
8401922,5.715217020880352,2.6004069983202207,0.13749453110056586,0.4404439464756898
8404363,5.714226234524067,2.5999476463363553,0.13749524001164268,0.44035272562381444
8406804,5.713356816670506,2.599270059547349,0.13747111712843807,0.44017769442007343
8409245,5.712608611559011,2.5986207153983294,0.1374221015929883,0.43999940151488803
8411686,5.71198145599139,2.597953810039183,0.13742416654250927,0.43976513068804396
8414127,5.711475179360947,2.5972784823922557,0.13738428437694883,0.4397311433491891
8416568,5.711089603683838,2.596547673323292,0.13736122010630353,0.4395617692304559
8419009,5.710824543632743,2.5960749979604403,0.1373197753786517,0.4394510950357788
8421450,5.710632748043078,2.595504758135731,0.13734273247348266,0.439707909826175
8423891,5.708990970513931,2.5949241693718137,0.13736028965250646,0.43976747592316784
8426332,5.7074705801106,2.5942564722476726,0.1373252931288882,0.4397643943822602
8428773,5.706071462926861,2.5941705878652175,0.13732703978852898,0.4396758973394653
8431214,5.704793497571754,2.5944161016623672,0.13725839717622715,0.43970505975869295
8433655,5.703636555185482,2.5942828923343733,0.13724968205607616,0.4396713207853701
8436096,5.702600499457716,2.5936759770766202,0.13718213265436757,0.4395610187379469
8438537,5.701685186648236,2.593416921209623,0.1371650338355594,0.4394952069336017
8440978,5.700890465609945,2.5934281375223733,0.13714164908207407,0.43952214547138624
8443419,5.700216177814212,2.5935697807833336,0.13713663555532757,0.4394795160627122
8445860,5.699662157378555,2.5929608836155325,0.13708100046548138,0.4396495049034119
8448301,5.6992282310966065,2.5924609509657253,0.13706874568863392,0.43961529610934086
8450742,5.698914218470402,2.591744603793606,0.13705302302989195,0.4395700445390813
8453183,5.698719931744901,2.591050171142785,0.13700210447812422,0.43967448720513075
8455624,5.697671993169023,2.590619649759637,0.13698733410699773,0.43963737632231825
8458065,5.696109358061094,2.59031694460046,0.13701290179130868,0.43956784960208267
8460506,5.694667357039254,2.5902383186187814,0.13695929034204105,0.439566620329433
8462947,5.693345873018055,2.589514341742417,0.13691554190910296,0.43948711295782206
8465388,5.692144781504157,2.5888933017270093,0.13690490342772993,0.43953393125603885
8467829,5.691063950613364,2.5883289923446684,0.13687085064345098,0.439477708348025
8470270,5.690103241090035,2.588151812618793,0.13683251372954133,0.43959330927304274
8472711,5.689262506328793,2.588237301282015,0.13679200209890421,0.43958971429555976
8475152,5.688541592398585,2.5877929136271662,0.13677862394487267,0.43960163429797855
8477593,5.687940338069015,2.5870617663554767,0.13677981749398294,0.4395049151181323
8480034,5.687458574838985,2.5865694585907164,0.136763137143217,0.439414469751939
8482475,5.687096126967582,2.5863303575953545,0.13669497308010717,0.4392589698558567
8484916,5.68685281150724,2.5863352553434984,0.13668146989204158,0.4391482434107305
8487357,5.68643879357915,2.58633555942274,0.1366594524401998,0.43917463124189265
8489798,5.684834385128565,2.586565857239708,0.1365992371773887,0.43903942767475107
8492239,5.683349975915748,2.585867688448197,0.13658902977002407,0.43901594021423385
8494680,5.681985453090944,2.5852693200381536,0.13657217105818142,0.4392179580374844
8497121,5.680740696457146,2.5845531948477696,0.13655059693499094,0.439466997697862
8499562,5.6796155784859454,2.5838984672904086,0.1365577869564526,0.43935629777983604
8502003,5.678609964335695,2.5835054747321053,0.13650857732781813,0.43934566387489776
8504444,5.677723711871984,2.583322411838534,0.1364917125196124,0.43935076097909775
8506885,5.676956671690403,2.582874579525376,0.13649416774588835,0.4392360721251111
8509326,5.676308687141592,2.5825394250977185,0.13646560263730775,0.4390958278652804
8511767,5.675779594358535,2.5824936570336527,0.136415130876044,0.4390080048070893
8514208,5.675369222286137,2.5826255157609133,0.1363793789497094,0.43895190201866163
8516649,5.6750773927129945,2.5826998887108865,0.1363307614430768,0.4389811647723432
8519090,5.674903920305404,2.582418249779709,0.13633246152274361,0.43888991461382515
8521531,5.673644690847634,2.581833751300788,0.1363807910302979,0.4387943304783778
8523972,5.6721183431509985,2.5812277165631086,0.13635796943727468,0.43881973667799934
8526413,5.670711255412793,2.580650847339198,0.13631571525532557,0.4387914022102251
8528854,5.66942331166331,2.5799540663153757,0.13632070290659082,0.4386846194262352
8531295,5.6682543886606345,2.5793771745058724,0.13631992179973557,0.43859879093264353
8533736,5.667204355907611,2.578635342968169,0.13626976815927117,0.4385094393314275
8536177,5.666273075671083,2.5780013911560338,0.13632435571107002,0.43838839985642875
8538618,5.665460403003412,2.577778378772257,0.13629856833329043,0.43822616961300526
8541059,5.66476618576624,2.5782298550487877,0.13630688192653095,0.4381784720113593
8543500,5.664190264656513,2.5779640079265262,0.13626841986651037,0.4381126458450063
8545941,5.663732473234716,2.577721607433095,0.13622470814062215,0.43808311740410355
8548382,5.663392637955327,2.57707209389838,0.13622878613693698,0.43798834538856185
8550823,5.66317057819945,2.576682018547307,0.13620798895911226,0.43795855307732656
8553264,5.662539319202381,2.576241500756775,0.13620973459172037,0.4379781194854614
8555705,5.660971496878907,2.575995547712585,0.13619893262840335,0.4379210226993808
8558146,5.65952231223527,2.576049664108915,0.13615137516517914,0.43776832981651503
8560587,5.6581916534610786,2.5756607823881046,0.13614685955880013,0.4377263468850771
8563028,5.65697940153268,2.5758438204126963,0.13614157934172968,0.4375786761821992
8565469,5.655885430228942,2.576698174867625,0.136105180288873,0.437488551645615
8567910,5.654909606149299,2.5776207737149255,0.13606022939898268,0.43733293682798147
8570351,5.654051788734027,2.5769286093130934,0.13602264711424483,0.437372876923429
8572792,5.653311830286792,2.576284438602174,0.13600318284447835,0.43733230611806845
8575233,5.652689575999367,2.575663420093257,0.13599651273184,0.4372709481633994
8577674,5.65218486397861,2.5749768438222915,0.13598738480318215,0.43727224511857954
8580115,5.65179752527558,2.574517871110075,0.1359979554763835,0.4372696179421822
8582556,5.65152738391687,2.5738186528541904,0.13596049903233753,0.4372511692466206
8584997,5.651374256938057,2.5734010225491355,0.13587458082146942,0.43713876827417014
8587438,5.649908489503546,2.5732456265419192,0.13588511611385748,0.4370480507144339
8589879,5.64841767016863,2.5729093510502206,0.13591713586467846,0.43695196342963516
8592320,5.647044762636124,2.5726274750923697,0.13589366968188474,0.43674462888738197
8594761,5.645789652033434,2.5719208712638615,0.1358360304357314,0.43675566774569297
8597202,5.644652216348019,2.5713226390897193,0.1358287547266216,0.43681539807083136
8599643,5.643632326444249,2.570896590609015,0.13580007018228513,0.43691504960172584
8602084,5.642729846082502,2.571371162943377,0.13582064579736397,0.4368713909240815
8604525,5.641944631940463,2.572101204686074,0.13580525516688952,0.43683855416307354
8606966,5.641276533636635,2.5717422642295,0.1357786628298177,0.43680635390900574
8609407,5.640725393756005,2.5713064546979023,0.13576203179854068,0.4366556155926676
8611848,5.640291047877928,2.571155549418808,0.13574784750853952,0.4367062274833054
8614289,5.6399733246061174,2.5713370123207104,0.13570089629813434,0.4365487456640905
8616730,5.6397720456007985,2.570863446898495,0.13567401416516991,0.436411272171011
8619171,5.63892838743603,2.570213980709273,0.13564228707236328,0.43649295574755437
8621612,5.637396389917002,2.569598960243895,0.13558759036334475,0.43642506431584893
8624053,5.635981694155046,2.56896454018995,0.1355427798824557,0.43627542353291526
8626494,5.634684189362451,2.5684114593873635,0.13551562284931393,0.43615117411117477
8628935,5.633503757668836,2.5680348482756243,0.13553453464964593,0.43598913046759324
8631376,5.632440274136877,2.5673578376952313,0.13547931130310675,0.43599580722083753
8633817,5.631493606780215,2.5668195074201083,0.13548237477768293,0.4359924256132155
8636258,5.630663616583581,2.566173454743754,0.13544688356815293,0.43588148812024374
8638699,5.629950157525052,2.5655161686728745,0.1353841290458724,0.4360052361698878
8641140,5.629353076600524,2.5649770715157074,0.1353821289906012,0.43600002422372375
8643581,5.628872213850302,2.5643475537783873,0.135307298308813,0.4360048273925544
8646022,5.628507402387835,2.564169781229109,0.13531026912151506,0.4358516451408902
8648463,5.628258468430557,2.5642464742889453,0.1352888655052883,0.43588024043855444
8650904,5.62803027083718,2.563996998677906,0.13526703218535036,0.435884951491651
8653345,5.626457546019486,2.5634407037816955,0.13527916429852432,0.43570614743749525
8655786,5.625001516904921,2.562905045118165,0.13527380232094527,0.43575845475952935
8658227,5.623662076725464,2.5622170204542143,0.13524558615455518,0.43569811427877114
8660668,5.62243911168748,2.561586262888899,0.13525019970102845,0.43551267691617557
8663109,5.621332500986297,2.5609860229784434,0.1352640047663383,0.4353441784489665
8665550,5.62034211682299,2.560639951414737,0.13522672952311648,0.435212017675898
8667991,5.619467824423302,2.5600587888321242,0.13520120839680547,0.4349986520882724
8670432,5.6187094820587475,2.5593599028520835,0.1352017754531855,0.43494435784275226
8672873,5.618066941069838,2.558783315355768,0.13519133982735962,0.4348258972450977
8675314,5.617540045891463,2.558156784584442,0.13513417591957702,0.43471458474523444
8677755,5.617128634080352,2.5576976762712373,0.13509441101270375,0.4345945334337072
8680196,5.616832536344665,2.5574646472783127,0.13506946894458727,0.43455522548589626
8682637,5.616651576575644,2.5574086623832133,0.13506721664338533,0.43449211987101455
8685078,5.615600226596955,2.556972573218501,0.13509425019502136,0.43442707443482326
8687519,5.61410331343855,2.5568255797963593,0.13508960521522478,0.434283164974081
8689960,5.612722391078121,2.5569354492168945,0.13507128559894013,0.4342414571225976
8692401,5.6114573497343265,2.556243973575697,0.13504817151790105,0.4341371376654051
8694842,5.6103080726704855,2.5557446799225083,0.13500306261050635,0.4341171090824397
8697283,5.609274436210221,2.555075589826962,0.1350042772445454,0.43404079090744374
8699724,5.608356309755253,2.5547773851435363,0.13499038620406706,0.43404238167989245
8702165,5.60755355580532,2.5549093871724518,0.13494289659569791,0.43409411886277666
8704606,5.606866029980235,2.554209876594114,0.13488964181270932,0.4339747641563954
8707047,5.606293581044026,2.5537672767616675,0.1348751305770281,0.4338618319714727
8709488,5.605836050931204,2.5536847712111594,0.13486846829303165,0.43383900416800236
8711929,5.605493274775085,2.553065908065034,0.13483761956066562,0.4338283052690267
8714370,5.605265080938191,2.5526274338614106,0.1348158279839789,0.4339725947470173
8716811,5.6048235331043585,2.5524792982169147,0.13476168176801637,0.4339294149390379
8719252,5.6032861797253,2.5525811855358835,0.13474147937179948,0.43387718982921386
8721693,5.601864222875316,2.5522787718792075,0.1347060575162164,0.4337198667825613
8724134,5.6005575567218875,2.5516850871260464,0.13464877444017537,0.4336037301559336
8726575,5.599366068532603,2.551325749882895,0.1346360648894037,0.4335878044367008
8729016,5.59828963868973,2.551181335239974,0.13460987700088442,0.43344930878813775
8731457,5.597328140706858,2.5509191191064082,0.13461722898850204,0.43328622400956396
8733898,5.596481441247702,2.5504582873584245,0.1345786514528752,0.43313763655123616
8736339,5.595749400146968,2.5499311560798894,0.13459387585530297,0.4330165732508548
8738780,5.595131870433333,2.549654980617728,0.1345509309598975,0.43299504896950664
8741221,5.594628698354495,2.5491574508987753,0.13453394616502654,0.4329163191506035
8743662,5.594239723404283,2.5485216325660542,0.13454138258541284,0.4328400279303767
8746103,5.593964778351802,2.5478965374190694,0.13449782100365876,0.4328680205803736
8748544,5.593803689272628,2.5475850926244887,0.1344521139104558,0.43276756922304915
8750985,5.592549224907351,2.547227240289173,0.1344066583672882,0.43252380198203044
8753426,5.591086675825983,2.5466327306822434,0.13438355105882657,0.432518021263121
8755867,5.589738830898118,2.5462885747879755,0.1343651095095138,0.4324205429803655
8758308,5.588505581332866,2.5460692084909278,0.13441326417353952,0.4322205960980974
8760749,5.587386811508151,2.54589571738211,0.13436524146372586,0.4322282286664758
8763190,5.586382398986282,2.5458871986222906,0.13435341246963617,0.4322370418655396
8765631,5.585492214531604,2.5452148031760364,0.13432597030609894,0.4321194105989296
8768072,5.58471612213026,2.544545298946045,0.13430946753139905,0.4321474276199734
8770513,5.584053979011983,2.544034841354949,0.13429673881287982,0.43197783219727265
8772954,5.583505635673983,2.543652798914409,0.13426431709409084,0.43193661338903383
8775395,5.583070935906842,2.5430081920745606,0.13427231261758835,0.4318837478023342
8777836,5.582749716822462,2.5423322590588473,0.13423421543751166,0.4318216462620598
8780277,5.5825418088840095,2.541846081150256,0.13422717223904346,0.43182174247431976
8782718,5.581891571061242,2.541297029966002,0.13421924835030133,0.43170668173118826
8785159,5.580388866653188,2.541074180881316,0.1341981061794544,0.4315663592950359
8787600,5.579000283605101,2.5409253864505277,0.13414852694199958,0.43161928807823347
8790041,5.577725717005772,2.5408053954887517,0.1341391563964838,0.43159553399287237
8792482,5.576565055166741,2.5409338081474675,0.13405809620276435,0.43147072866812425
8794923,5.575518179636779,2.5405796949115493,0.1339594373582468,0.4315422727696766
8797364,5.574584965218463,2.5403185837774185,0.13392792615715657,0.43140640041894834
8799805,5.5737652799868,2.5404011659163,0.1338819496375209,0.43136633387974915
8802246,5.5730589853099035,2.5403839713494363,0.13390243017901685,0.43128235600042486
8804687,5.5724659358716995,2.540181861345869,0.13390350398629555,0.4313071314351455
8807128,5.5719859796966675,2.5396193747046585,0.1339025382012739,0.4312269283640254
8809569,5.571618958176588,2.539083377623343,0.1338650341401947,0.43144268143320397
8812010,5.5713647060992795,2.5384168528554643,0.13386042359337233,0.43136521649633797
8814451,5.571223051679308,2.537970855522855,0.13382897246933723,0.4313576625385822
8816892,5.569769924859439,2.537733340468933,0.13377466491229015,0.4312364465135133
8819333,5.568341039042928,2.5376587498151797,0.1337246372453729,0.43123802091350544
8821774,5.567025594422595,2.5377815928172476,0.13368215418647653,0.43113567466412334
8824215,5.565823483182443,2.537828350379264,0.13366221018816246,0.43112112907159816
8826656,5.564734590796381,2.537812606439361,0.1336263242061501,0.4311015477324591
8829097,5.5637587960437,2.5376534575033127,0.1336097065181818,0.43108780502973637
8831538,5.562895971026611,2.5374331121349596,0.13361500189215825,0.43099517680307314
8833979,5.562145981189801,2.537438952728498,0.1335581822183201,0.4310307520807993
8836420,5.561508685342015,2.53675758649829,0.13354426408427703,0.43093470021906827
8838861,5.560983935679643,2.5361810059258123,0.1335618827863727,0.4307466799847107
8841302,5.560571577812298,2.5355796027494084,0.13355114811696367,0.4308475813388587
8843743,5.560271450790352,2.534949846381734,0.13350862556492413,0.430710535689499
8846184,5.560083387134468,2.5348472263825896,0.133509778576144,0.43069983299775816
8848625,5.5592289924970215,2.5350666522388097,0.13351002493843242,0.4308107696527938
8851066,5.557760234038682,2.5350392237764976,0.13350638751559205,0.4307588501136985
8853507,5.556404345158963,2.534953372601231,0.13346613486550465,0.4307592622354957
8855948,5.555161221854116,2.5342884176897105,0.1334581677259787,0.4307754774889862
8858389,5.554030753462732,2.5336659253741995,0.13347197845157796,0.4306933328427356
8860830,5.553012822680195,2.53311363808891,0.13345914467797199,0.4306062012752391
8863271,5.55210730557513,2.5324459299233832,0.133405203370637,0.4304456382519818
8865712,5.551314071607881,2.5318297557873892,0.13340814308217452,0.43049874434325325
8868153,5.550632983650981,2.5312505005321375,0.13337774415419348,0.4303894323596871
8870594,5.550063898011606,2.530713972792636,0.13335944963246865,0.4303751844410051
8873035,5.549606664455994,2.530132258923817,0.13330327482341028,0.43058443342248737
8875476,5.549261126235845,2.529667548382973,0.1332764993723559,0.43053495988277635
8877917,5.54902712011665,2.5289509948299744,0.1332697200471289,0.43038467349871606
8880358,5.5487652239432865,2.5284105573282547,0.13324088109258433,0.43018677647855286
8882799,5.547257017820346,2.5280697428305334,0.13323926013286388,0.4300884637750901
8885240,5.545861113267461,2.527836987191912,0.1332223146670029,0.4300147458482011
8887681,5.544577410033763,2.5277183395516847,0.1332148523881936,0.4299413148432357
8890122,5.543405801262975,2.5272997106496566,0.13318085339590222,0.42982836059941737
8892563,5.542346173506811,2.526640611438537,0.13321516373208403,0.42985964758502243
8895004,5.541398406740404,2.525964618776647,0.13322389828646505,0.4297352913413788
8897445,5.540562374379698,2.525507231451795,0.13319304105545623,0.4295694160307507
8899886,5.5398379433008325,2.5253377584079972,0.1331475551981464,0.4295706795433766
8902327,5.539224973861486,2.525580298652619,0.13313169258932023,0.42935670110097773
8904768,5.538723319924182,2.5254283019016803,0.1330947648826387,0.42926160486647325
8907209,5.538332828881541,2.5248702159091656,0.13304066357836894,0.42918373521934017
8909650,5.538053341683446,2.524221925181452,0.13296685033011837,0.42911516795643045
8912091,5.537884692866121,2.5238091627144876,0.13293992054637213,0.429118231969014
8914532,5.536830551795584,2.5236510290097445,0.13290746139026036,0.4291105674518098
8916973,5.53539505505505,2.523227902338208,0.1328812596829535,0.4290293451526013
8919414,5.534071198902656,2.522693784096579,0.13284408966458472,0.42894491955625624
8921855,5.532858880228546,2.5222925739668294,0.13281975864513995,0.42895373291057465
8924296,5.531757989381887,2.5220296930179127,0.13278160199723357,0.4289287697036085
8926737,5.530768410185254,2.5213786607734625,0.13274905885016813,0.4288909630753526
8929178,5.529890019950987,2.520796690116932,0.13273039872616874,0.42880531634269065
8931619,5.529122689499491,2.520335853754361,0.13269836677648825,0.4287660254174928
8934060,5.52846628317952,2.5202069762043156,0.13268059826182865,0.428813378659402
8936501,5.527920658890358,2.519737345631206,0.13265900986283588,0.4286941484408604
8938942,5.527485668105963,2.5195077538282176,0.13266817266712214,0.42852207753126426
8941383,5.5271611559009886,2.5191922231675803,0.13265792245172436,0.42853417404932304
8943824,5.52694696097872,2.5186127485769356,0.1326706342551508,0.4284940988710038
8946265,5.526480009335205,2.5179850563570816,0.13263376336472243,0.42827528626380285
8948706,5.525005338865268,2.5174689796293843,0.13261290377323204,0.42820892784354814
8951147,5.523641751752214,2.516804174489344,0.13254767116106428,0.4281893212110632
8953588,5.522389148574776,2.5165892718298113,0.1325041376070884,0.4282110516259869
8956029,5.521247423421529,2.516498286803346,0.13249858647346696,0.4282417177170415
8958470,5.520216463904277,2.516304287711393,0.13250903484263163,0.4282600231381567
8960911,5.519296151173378,2.515633153345413,0.1324448106625591,0.42825346380938695
8963352,5.518486359935012,2.5152012598669997,0.13241592588826642,0.42827654678238947
8965793,5.517786958470385,2.5145876818150907,0.13247608446073197,0.4282083878445669
8968234,5.51719780865685,2.5141081555331803,0.13246252166262268,0.4281414587360668
8970675,5.516718765990928,2.5138688226059704,0.13245690522742115,0.42809144662518883
8973116,5.51634967961323,2.513829640298745,0.13241989495207962,0.42796220835211446
8975557,5.516090392335262,2.513848515845408,0.13241568736025244,0.42786009892538474
8977998,5.515940740668091,2.513802336360737,0.13238518534316188,0.42786896437666055
8980439,5.514691144865016,2.513757455544303,0.13239878950748343,0.4278098309139269
8982880,5.51328824376955,2.513721268014134,0.13241722062039846,0.427550674106566
8985321,5.511995776485156,2.513466161602341,0.13236162443288974,0.4274789892767221
8987762,5.510813640782618,2.513451512711977,0.1323084168017715,0.4274490792598095
8990203,5.509741728005578,2.5132448379421835,0.1322446040428844,0.4274564569339391
8992644,5.508779923084871,2.5130110806277624,0.1322261719828934,0.4274557672834833
8995085,5.507928104554769,2.5126359872850625,0.132200816566049,0.42743848701334175
8997526,5.507186144571138,2.5124251192039004,0.13220632858420858,0.4274704331907058
8999967,5.506553908931494,2.5121785799563083,0.13218773367001221,0.4273337471904268
9002408,5.506031257096959,2.5119823573109334,0.13216636474430632,0.4271616214168628
9004849,5.505618042216083,2.511387076164652,0.13215896027586604,0.4271393909493135
9007290,5.505314111150542,2.5115147857071265,0.13209195529722392,0.4271780558902958
9009731,5.505119304502665,2.5118815363687337,0.13206858738995586,0.4270676484870342
9012172,5.5044516648358846,2.511768089716122,0.13204669346870612,0.4270013295941266
9014613,5.503009861827535,2.5119473965261987,0.1320113437035892,0.42696199102165194
9017054,5.5016779459001715,2.5125775992847736,0.13201105692469298,0.42680069736880893
9019495,5.500455818450393,2.5126005388983446,0.13198544196848613,0.4267810826829006
9021936,5.499343374497122,2.5120544490520746,0.1319868439519189,0.4267176180420626
9024377,5.498340502694941,2.511413582642353,0.13199278346029666,0.42697177557868143
9026818,5.497447085349337,2.510824972530998,0.13197961061567112,0.4269383021505401
9029259,5.496662998433834,2.5102377870708885,0.13196880800494143,0.426935662425503
9031700,5.495988111609021,2.5099984746833495,0.1319766576150681,0.4269725883177888
9034141,5.495422288243442,2.5098189698123545,0.13197203857371975,0.4269159559331462
9036582,5.494965385436348,2.509217085382756,0.13198528121369676,0.42684308353538575
9039023,5.494617254042301,2.508654552431352,0.13197980203891269,0.4266573606094997
9041464,5.494377738697609,2.5080046531205396,0.13200053374424586,0.42680346003514263
9043905,5.494246677848573,2.5074242251686187,0.1320010562376435,0.4267087058986722
9046346,5.492805804279303,2.5070819977710586,0.13196614219635439,0.42671537123006203
9048787,5.491434850310569,2.506648457801847,0.1319477857412723,0.4266239170499969
9051228,5.490173145030516,2.506197487612707,0.1319211877801481,0.42662786671631614
9053669,5.4890205870775794,2.505601275792923,0.13193118512678406,0.42666670475884716
9056110,5.487977068774162,2.505285633998673,0.13190836224229144,0.4265267091518723
9058551,5.487042476140885,2.5052691389863995,0.13188687105597757,0.4265576181278735
9060992,5.486216688912732,2.5049932394249206,0.1318447543872542,0.42657052287194624
9063433,5.485499580557046,2.504680637364711,0.131795508002241,0.4264586229041936
9065874,5.484891018293395,2.504100259769451,0.1317607673372851,0.4263524809751009
9068315,5.484390863115263,2.504110390197835,0.13175175129111724,0.4263959153565297
9070756,5.48399896981359,2.5043571981366988,0.13171454744873803,0.42635428348818155
9073197,5.48371518700212,2.5039913733818304,0.13171872090003525,0.42638166643311354
9075638,5.483539357144561,2.503435607052045,0.1317250680448427,0.42633403305600254
9078079,5.482675280757046,2.502811272253653,0.13164987098669262,0.42627304667220844
9080520,5.481265694554989,2.502780048364284,0.13163131902181613,0.4261660462351468
9082961,5.479964820545497,2.502779084051529,0.13159069722255054,0.426033162183108
9085402,5.47877256093156,2.502663683749079,0.13156325009962266,0.4259135984508288
9087843,5.477688811648254,2.502015688143944,0.13156600734854385,0.4258267179843773
9090284,5.476713462376047,2.501762799931646,0.13154568597906838,0.42576385969840247
9092725,5.475846396555953,2.502005799774629,0.1315153763138914,0.4256442859482537
9095166,5.475087491406537,2.5021240217020435,0.1315193742669629,0.4254614630076388
9097607,5.47443661794275,2.501528112828708,0.13150824534564134,0.425401435194864
9100048,5.473893640996608,2.501192131902209,0.1315074169142455,0.4254040014117551
9102489,5.473458419239671,2.50178955336223,0.13149667686258326,0.42529899372623636
9104930,5.4731308052073375,2.5016968216034265,0.13148830433807965,0.4251663314962787
9107371,5.472910645324904,2.5011735833104596,0.13147608744726477,0.4250526451622405
9109812,5.472617511975042,2.500570637741667,0.1314288220410199,0.4249217245430063
9112253,5.4711696946218025,2.500080470473558,0.1314269151294328,0.4249635181105604
9114694,5.469830056235376,2.4994297425836507,0.13141438804679464,0.42486553777423636
9117135,5.468598502529118,2.498849873612951,0.13138034222549697,0.4246976769617308
9119576,5.467474932996425,2.498475293668988,0.1313684617690114,0.4246538214911231
9122017,5.46645924092309,2.4985274236902772,0.13136464062204467,0.4245397666676186
9124458,5.465551313401501,2.4985641672363905,0.13131732957326026,0.424438957811764
9126899,5.464751031346659,2.498515143084448,0.1313129611042004,0.42438308957868753
9129340,5.464058269514036,2.498824937763511,0.13127735748806083,0.42437696570641614
9131781,5.463472896519221,2.4993683653311014,0.1313041511852556,0.42443060283600853
9134222,5.462994774859385,2.4987392334332887,0.1313180684080443,0.4244280831413214
9136663,5.462623760936517,2.4981292567200497,0.13124111724131016,0.42446153670083975
9139104,5.462359705082449,2.4975978591529313,0.13119550413473255,0.4243950455599366
9141545,5.462202451585622,2.4972058378919213,0.13114588395671112,0.4242778731235656
9143986,5.461146077455106,2.4965892525462676,0.13109265318743724,0.42424672260905655
9146427,5.4597680743625565,2.496065874768546,0.13109090402867504,0.4241868017492842
9148868,5.458497629429456,2.496112266036452,0.13108879173434662,0.4241036732924885
9151309,5.457334645653922,2.4964632416974193,0.13109036280331768,0.42410916632686435
9153750,5.456279019873321,2.4969574891596853,0.13105989973334492,0.4239968318900074
9156191,5.455330642777506,2.497122383770906,0.1310339015364144,0.4237801241142111
9158632,5.454489398923901,2.496892091346391,0.13103078166951002,0.423671853512537
9161073,5.45375516675436,2.496337792442453,0.1309834874323405,0.4234903193887006
9163514,5.453127818613838,2.495921663740978,0.13099123292608825,0.42342584347993717
9165955,5.452607220770833,2.4956427894063977,0.13100941239525732,0.4233579185375283
9168396,5.45219323343961,2.4950212018393745,0.13096393156728536,0.4233953538768604
9170837,5.4518857108041745,2.4944098531449717,0.13095769740788016,0.42336242745405467
9173278,5.451684501044003,2.4939034023870543,0.13093247635558836,0.4232361247333233
9175719,5.451194080764717,2.4935564312549365,0.13092769118430048,0.4232158277550653
9178160,5.449778108020699,2.4932867080909165,0.13095260868053096,0.42320156742427417
9180601,5.448469170088682,2.4929934209601736,0.1309327511209889,0.4230770601954952
9183042,5.447267173418678,2.4924172911740836,0.13089772779123263,0.42294433934767356
9185483,5.446172018346605,2.492062166339649,0.13086163512195267,0.4229267759291966
9187924,5.445183599106643,2.491414452209923,0.13082273967587135,0.422856037365356
9190365,5.444301803845344,2.4908263820389425,0.1308000734037048,0.42288260146497036
9192806,5.443526514637565,2.490286657085753,0.13076538833847157,0.42280119046653414
9195247,5.442857607504131,2.489968999701242,0.13071316175901182,0.42270823608211805
9197688,5.44229495243132,2.4898651175526694,0.13062762579454415,0.4227474709231964
9200129,5.4418384133920625,2.489413193148754,0.13060316612815617,0.4226576484135868
9202570,5.441487848368908,2.4889189234727085,0.130620232708869,0.422523218830147
9205011,5.441243109378702,2.4884049102133403,0.13061400253564595,0.422555456580162
9207452,5.4411040424990045,2.4883698282483855,0.13050965159822092,0.4224569408261774
9209893,5.439859400947565,2.488565832890842,0.1304696106317574,0.4224275832575932
9212334,5.4385123636715695,2.488650912865023,0.13043193418439605,0.4224036217638923
9214775,5.437271750861948,2.4887789511243033,0.13039103368403893,0.4223359819212493
9217216,5.436137466300923,2.489137477082497,0.1303613926531313,0.42227499369946264
9219657,5.43510940771457,2.4895181785025335,0.13032842820392718,0.4221139631198512
9222098,5.434187466786033,2.489245977946392,0.13031342834103138,0.42203978907732387
9224539,5.433371529170483,2.488694696279952,0.13030078131094958,0.4220930442361682
9226980,5.43266147451187,2.4883697174329806,0.13030164251769716,0.4219673038530921
9229421,5.432057176461407,2.4880425080652873,0.13031721087652484,0.4218373217796564
9231862,5.431558502697796,2.4876659513532458,0.1303148639107281,0.42190191966958185
9234303,5.431165314949183,2.487110609520132,0.1303241811180392,0.4217685453531889
9236744,5.430877469016837,2.4866363169275307,0.13036698041421102,0.42160490389873967
9239185,5.430694814800526,2.4860882373346396,0.13034088139382272,0.4215820067161554
9241626,5.430011207341726,2.485547498928592,0.1303081149278698,0.4214340198647232
9244067,5.428626459867164,2.485099296785311,0.13027493500029483,0.42140895904188747
9246508,5.427347623142871,2.4848634488679333,0.1302714834463422,0.4213274627972129
9248949,5.426174604345832,2.484891818952578,0.13026601182348638,0.42123633433484775
9251390,5.425107304642335,2.4851713396041277,0.13025306412544546,0.42113837519496117
9253831,5.424145619200267,2.48465334272086,0.13023439672755008,0.4210486395932828
9256272,5.423289437203183,2.4843672924261497,0.13022222191277735,0.4209160927535244
9258713,5.422538641866092,2.484843910265634,0.13022487440166997,0.4208852032752559
9261154,5.421893110453015,2.4842672749687162,0.13018481935161327,0.4208282663710857
9263595,5.421352714296217,2.4836261339680594,0.13014077915870426,0.4207791995089402
9266036,5.420917318817206,2.4831674732999978,0.13011316756395921,0.420657154729605
9268477,5.420586783549398,2.4829506593235178,0.13007977928268577,0.42063803129565064
9270918,5.420360962162495,2.4829700421089766,0.13007721221284446,0.42058247729321474
9273359,5.420232791683031,2.4827320557092407,0.13007730647323446,0.4205421494997308
9275800,5.418810718708219,2.4825967662225477,0.13005038595639995,0.4204153096100991
9278241,5.417494045826823,2.4826527938469622,0.1299911282416119,0.42035077550462724
9280682,5.41628268355978,2.4820126932668094,0.1299945075207834,0.42034486633443074
9283123,5.415176536462605,2.4816011589543194,0.12997880519143995,0.42029471261451634
9285564,5.414175503136818,2.4811583012285183,0.12994699539673213,0.4202797958679769
9288005,5.413279476243102,2.4809935781686145,0.12992814057364174,0.42026850866815485
9290446,5.412488342516186,2.4811494635859157,0.12993444627011957,0.42034117428044765
9292887,5.411801982781442,2.480801405893828,0.12992818884073715,0.4202695944037181
9295328,5.411220271973204,2.48068120899866,0.12991530502457982,0.42031040167254746
9297769,5.410743079154775,2.480351864564321,0.12989625559212473,0.42033709822068815
9300210,5.410370267540131,2.480234034175645,0.12989854928122968,0.4203900902984052
9302651,5.410101694517285,2.4797499999296395,0.12986481558838964,0.4203665018147851
9305092,5.409937211673336,2.479268126329839,0.12986450754813325,0.4202771451867828
9307533,5.409064410394298,2.4789197646055077,0.12985172599990394,0.42021697827590504
9309974,5.407710284707498,2.4786524331991124,0.12982197104051113,0.42015797690903345
9312415,5.406460965311137,2.478581339905796,0.12978683447628456,0.4200283663783407
9314856,5.405316360099688,2.4787353551336424,0.12974883888798813,0.4199599395491914
9317297,5.404276371057885,2.478101232134165,0.12972546004338026,0.4198749937994891
9319738,5.403340894272993,2.4776942381352827,0.12974207464502172,0.4197979688193423
9322179,5.402509819948788,2.477403219867304,0.1297282905081111,0.41978930649719076
9324620,5.401783032421254,2.4771007108515706,0.1296891948270838,0.4198027092310231
9327061,5.4011604101759545,2.476941635341263,0.12966780235413022,0.4198829974170129
9329502,5.4006418258671065,2.4769231001755005,0.12962669160612014,0.41980761338765293
9331943,5.4002271463383105,2.476830814384777,0.12962760536294388,0.4198098329714575
9334384,5.399916232644959,2.476591799857892,0.12959468603598873,0.41966111863257116
9336825,5.399708940078278,2.476571437590653,0.12958672631701842,0.4197369652097468
9339266,5.399386815118516,2.4760183494461003,0.12952670839586788,0.41955660929360084
9341707,5.397995615632619,2.4753817207490174,0.12952646124301104,0.4195747269929068
9344148,5.3967087210829,2.4749234828593107,0.12951603849991963,0.41963046472431825
9346589,5.395526042653212,2.4745363071830577,0.12949922353017887,0.41949115391414615
9349030,5.3944474856617735,2.4739221831582716,0.12947160738547733,0.41948645424131037
9351471,5.393472949572564,2.473316184338602,0.12944464918144602,0.419418934933585
9353912,5.392602328008434,2.472893415111868,0.12941681385832984,0.41930777568220956
9356353,5.391835508765896,2.472276299896136,0.12939898291051952,0.4192161063475718
9358794,5.3911723738315915,2.472139695201449,0.12940841534070308,0.41901915378012217
9361235,5.390612799400421,2.4724869232763926,0.12934327705548504,0.419032900360548
9363676,5.390156655895352,2.4725259291087,0.129352673478696,0.41892859599515675
9366117,5.389803807988858,2.471894294576474,0.12937426109861333,0.4189372212689462
9368558,5.389554114625998,2.47148799204763,0.12940760292699374,0.4190229344816111
9370999,5.389407429049119,2.471360402329096,0.12936880798849112,0.4190453333026566
9373440,5.388349324333191,2.471527017251564,0.12933528394055466,0.4189285052019508
9375881,5.387025232300945,2.4717765039259834,0.1292735415963738,0.41884280877628477
9378322,5.385804861225384,2.472002971958229,0.1292430774941337,0.4187983896585127
9380763,5.384688119709151,2.471409608755464,0.1292082369275344,0.418687105667052
9383204,5.3836749105437605,2.470964134080606,0.1291792276457413,0.4185214846352477
9385645,5.38276513072183,2.4703663278938746,0.1291431136425103,0.4185080296804829
9388086,5.381958671450992,2.4699887037720503,0.129144028357676,0.41853151371778274
9390527,5.381255418169459,2.469780118562595,0.12913336279633766,0.41837222576601835
9392968,5.380655250563264,2.4693470151351677,0.12912309611794076,0.418463490054183
9395409,5.380158042585121,2.469054304158445,0.12911870252597454,0.41830793262192795
9397850,5.379763662474935,2.4684499972087988,0.1291147260754698,0.41829241682145285
9400291,5.379471972781931,2.4680379405361963,0.12906289105920415,0.41828354399677337
9402732,5.37928283038839,2.467491077039781,0.12904532868941757,0.4182626212444654
9405173,5.3787707062562164,2.4670058605967915,0.12900748729164718,0.41819008369093247
9407614,5.377409790165776,2.4667202817845277,0.12897410116196162,0.4181434151594838
9410055,5.376152102751748,2.4664195526380905,0.12894712548759807,0.41799808095653934
9412496,5.37499755585284,2.466083772232837,0.12894025490225688,0.4179431193582863
9414937,5.373946055539575,2.465911899183431,0.12890330444631717,0.41785760368278835
9417378,5.372997502125696,2.465681804898833,0.12887342722255296,0.4177559432432659
9419819,5.372151790181195,2.465618844248191,0.12885350247870553,0.4176488764767137
9422260,5.371408808547024,2.4650015079476475,0.12883178292571548,0.41761083260892073
9424701,5.370768440351421,2.464712096877692,0.12879543198992813,0.4176307882514341
9427142,5.3702305630278815,2.46480978159013,0.1287729063626997,0.4175386256670307
9429583,5.369795048334726,2.465085749783683,0.12875753464133233,0.41751348149148576
9432024,5.3694617623763135,2.4655218261125813,0.12872668483684713,0.4175064410780952
9434465,5.369230565625819,2.464897586027175,0.12870260715606127,0.4175690693103067
9436906,5.369101312949616,2.4648343964525994,0.12869303839193738,0.41754289176527265
9439347,5.367861695487647,2.46440544056382,0.12862232334349655,0.41748576936968035
9441788,5.366567063835379,2.4639598702261214,0.12862044643090198,0.4173041140201656
9444229,5.365375086471043,2.4637366235700915,0.12861293828711218,0.4172223560368751
9446670,5.364285672696318,2.463206691773171,0.12861074913615606,0.41708724798710606
9449111,5.363298726098069,2.462604501326866,0.12859651547429896,0.41717557882809486
9451552,5.362414144560556,2.462089502796263,0.12858818045139261,0.41703080910035806
9453993,5.361631820279265,2.4615318009230256,0.12859477974452188,0.4169645704109741
9456434,5.360951639776371,2.4608959437096547,0.12854702898352624,0.4170706302711987
9458875,5.360373483917795,2.4603291964085305,0.1285428469712082,0.41698086190730244
9461316,5.359897227931905,2.45979085680047,0.12856201178008375,0.41700969623340256
9463757,5.359522741429775,2.459270032244045,0.1285584979477725,0.41695366375099024
9466198,5.359249888427057,2.458747610254936,0.12849908315061917,0.4168039501015434
9468639,5.359078527367404,2.4581363068309887,0.1285021741815907,0.41674182387615505
9471080,5.358380258525034,2.45770237121293,0.12849588686162958,0.4166616119788032
9473521,5.357049050584389,2.4574899409412954,0.12847821663117318,0.41667130432902555
9475962,5.355820013503924,2.4569520493548698,0.1284510841106607,0.4165847465752612
9478403,5.3546930597692475,2.456344912962375,0.12836239753081602,0.4165464156781725
9480844,5.353668096193015,2.455959182855539,0.1283468890666459,0.416578828933305
9483285,5.352745023926285,2.4553338155281774,0.1283455202274179,0.41648721879572015
9485726,5.351923738471518,2.454827351840262,0.12828470565835476,0.41658041089021847
9488167,5.351204129697167,2.454194847049258,0.12826048726475966,0.4165314680867255
9490608,5.350586081853884,2.453636564781669,0.12819827113358578,0.4166072617099798
9493049,5.350069473592307,2.4532649643212054,0.12819457095117115,0.41662961525093195
9495490,5.349654177982439,2.4526552412291656,0.12818724464730238,0.41658326472543067
9497931,5.349340062534587,2.452266462216916,0.12818272360230112,0.4166205159157111
9500372,5.349126989221874,2.4517253266581354,0.12814563293275724,0.4165702021868462
9502813,5.348964798826324,2.451140267398454,0.128161740387062,0.4165344759266833
9505254,5.347597378452713,2.4504982755262894,0.12813820147181967,0.4166418661359127
9507695,5.346331648293449,2.4499632667393207,0.12814304277612698,0.4165745294774042
9510136,5.345167523971517,2.4493759261310286,0.12809849048753144,0.41639958509018615
9512577,5.344104915478639,2.4488420610091026,0.12807171546584864,0.4163036335005544
9515018,5.343143727185849,2.4483160578905174,0.12804018433068667,0.41614796483848304
9517459,5.342283857855637,2.4480104287235385,0.12799463454096247,0.41600588258035304
9519900,5.341525200655721,2.4475394962521473,0.12796401063168106,0.4158663599231104
9522341,5.340867643174378,2.447054050721191,0.12795439670315112,0.41587853724808477
9524782,5.340311067437373,2.446423253305052,0.12792782906233294,0.4158867548712068
9527223,5.339855349926439,2.445878653856949,0.12791586696226476,0.41585040172939886
9529664,5.339500361599333,2.445460842403411,0.12785785035100075,0.4157254670535769
9532105,5.339245967911429,2.444843219315125,0.12785934698516005,0.4156742798139276
9534546,5.339092028838852,2.4442614652908694,0.12783131181856722,0.415545511087881
9536987,5.338211372084055,2.443899584924847,0.12785973931634584,0.4154745393860844
9539428,5.3369093114264645,2.4433280863966083,0.12784910775538558,0.4154320170795254
9541869,5.33570838181632,2.442712959984942,0.12779852182244283,0.4153575077485387
9544310,5.334608496378343,2.442256992768794,0.12777708829540604,0.4152280405282136
9546751,5.333609562657319,2.4416492541972135,0.12776484907952518,0.4152109134799091
9549192,5.332711482629462,2.4412348675200364,0.12775517227533778,0.4151983278672179
9551633,5.3319141527153375,2.4407314136547416,0.12771652795105679,0.4150993300998196
9554074,5.331217463794368,2.440245035198286,0.12769105563574587,0.415013033170769
9556515,5.330621301220889,2.4396552367240445,0.12763797996097698,0.414910594105443
9558956,5.33012554484178,2.4390425341311146,0.1275965303096805,0.4147081933645144
9561397,5.3297300690156275,2.4385739178908787,0.12758350990152187,0.4146119919514183
9563838,5.329434742633427,2.437963279403536,0.12754680103230973,0.41457666256342784
9566279,5.329239429140805,2.4373899939355583,0.1275090918561744,0.41452106326550076
9568720,5.328890365158969,2.4368969639573836,0.12750571157213275,0.41435806707053985
9571161,5.32755233258086,2.436581336924007,0.12748223890468355,0.4143082599336522
9573602,5.326314958962199,2.435928260283349,0.12746029409978207,0.41426009114643425
9576043,5.325178160515228,2.4353824236945414,0.12742587255118953,0.41419283242195454
9578484,5.324141847912904,2.4350553318264594,0.12745415254239995,0.4140483101987454
9580925,5.323205926299452,2.4344748223573283,0.12739945515716203,0.41397659595224673
9583366,5.322370295302486,2.4339552980495447,0.1274038256412209,0.41385168794091165
9585807,5.321634849046678,2.4334007390806107,0.12737455479043233,0.4137573007904093
9588248,5.320999476168995,2.432793805518724,0.12737129490716445,0.4137438648601493
9590689,5.320464059835459,2.432302386531952,0.1273486270109044,0.4136178120163932
9593130,5.320028477759452,2.4317309831174136,0.12736422189653338,0.4136809922136091
9595571,5.319692602221539,2.4313222977749174,0.12734486852878826,0.41373980054352816
9598012,5.319456300090802,2.4307351232488,0.12732570500897136,0.4138059747494112
9600453,5.319319432847677,2.430177669632242,0.1272489403825288,0.4137718562927725
9602894,5.318260050374821,2.4296840294925572,0.12723631755203002,0.413610172996951
9605335,5.316986590061396,2.429099610383926,0.12718593762071484,0.413514563557894
9607776,5.3158132385596035,2.4286102198632014,0.1271960138285331,0.4133275886757585
9610217,5.314739909625579,2.428030495233845,0.12717798953488837,0.4131631759741134
9612658,5.313766511526457,2.4276012107142217,0.12714344104627742,0.4130361008369281
9615099,5.3128929470516875,2.4270228712542155,0.12715007494024824,0.41291817541187503
9617540,5.312119113525911,2.4265678578446344,0.12710776157450843,0.4129222375494573
9619981,5.311444902823355,2.4259504057691927,0.12709568358444945,0.41287420095088856
9622422,5.310870201383771,2.4253959051243554,0.12707356176966464,0.4127370129260698
9624863,5.310394890229882,2.424819991859896,0.12707126563250326,0.41259543474567173
9627304,5.310018844986346,2.424302112180048,0.12705488563642303,0.4124774005975454
9629745,5.309741935900213,2.42373155127983,0.1270184357845291,0.4125361387432848
9632186,5.309564027862886,2.4231387111860188,0.1269720067055174,0.41255388498644247
9634627,5.309031812219038,2.4227011708947233,0.12695528505219736,0.41260220378378565
9637068,5.307722618611237,2.4224807804267026,0.12692947976571814,0.4126761011634395
9639509,5.3065130700794985,2.4220297539109916,0.12686739343149794,0.4125839450617472
9641950,5.305403083418752,2.42151014974045,0.12687805462997276,0.412467064818419
9644391,5.3043925699745245,2.420882259935514,0.12687036207731117,0.41250394679483227
9646832,5.303481435653493,2.4204638518730954,0.12681942105614877,0.4123224029927464
9649273,5.302669580935555,2.419873030559762,0.1267558086913553,0.41226063340282354
9651714,5.301956900887422,2.41939266754559,0.12675037315544432,0.4121549688274547
9654155,5.301343285177731,2.4188253911559716,0.1267281312182867,0.41202156082637625
9656596,5.300828618093664,2.418276164737594,0.12670760997491132,0.4120297314764987
9659037,5.30041277855906,2.417791137697362,0.126694775634225,0.4120682083441368
9661478,5.30009564015402,2.417275598953764,0.1266876536040723,0.4119556379866759
9663919,5.299877071135978,2.4167926000474202,0.12669234643239424,0.4119327919017896
9666360,5.29975693446226,2.416502470642782,0.12666532008866319,0.4118877748819021
9668801,5.29852239680842,2.4158656594946804,0.1266489363590725,0.4118708845868835
9671242,5.297277003394128,2.4153077780746157,0.1266305273735409,0.4117796353025383
9673683,5.296130713718888,2.414786228058783,0.12661565554284668,0.4117083772576503
9676124,5.295083442162701,2.4142835160624663,0.12661200566538808,0.4117305186271041
9678565,5.294135097705435,2.413703876063336,0.12659128761207888,0.41168262875055045
9681006,5.293285583938116,2.413275368302805,0.12658118844734054,0.4116385008393445
9683447,5.292534799075732,2.4126914264929433,0.1265134393801573,0.4115444582117389
9685888,5.291882635971536,2.412279756799356,0.1264711693135569,0.411673111022766
9688329,5.29132898213285,2.411693998200668,0.12646468499885702,0.4116478122544333
9690770,5.290873719738342,2.4110909130016407,0.12649329929635988,0.4115567193026451
9693211,5.290516725656785,2.4106751812612344,0.12646033818846492,0.41135905734677364
9695652,5.290257871467284,2.410190170734148,0.12644812728400856,0.411314259934744
9698093,5.29009702348095,2.409578234463191,0.1264301304049201,0.4112138059403921
9700534,5.289385285406187,2.4091605359237205,0.12641438793040286,0.4111206787193455
9702975,5.288104395430231,2.408733525989878,0.126405492861535,0.411082074769383
9705416,5.2869221536110365,2.408223258201443,0.12639299170160184,0.41096675190754794
9707857,5.28583847731973,2.4076266246901086,0.12634342740270998,0.41096266156481864
9710298,5.284853278565915,2.4071994254721774,0.12635441110945617,0.41086629453767115
9712739,5.283966464008183,2.406612594751826,0.12639176827785098,0.4106608435008696
9715180,5.28317793496616,2.406373229614164,0.126411144915954,0.41055406097888536
9717621,5.282487587434007,2.4063706986695492,0.12641901592489338,0.4105872407941883
9720062,5.281895312095421,2.4057998461238745,0.12640534049053434,0.41046883660088945
9722503,5.281400994340097,2.405327646959471,0.12635434873354065,0.4103283504542185
9724944,5.28100451428166,2.404769755113459,0.12631090382680651,0.410274652548437
9727385,5.280705746777048,2.4044201398541047,0.12630955381985143,0.4102635376177099
9729826,5.280504561447344,2.4037722772815933,0.1262955865488389,0.41024976220728737
9732267,5.280310653574274,2.403312358844606,0.1262929716959109,0.41006121489866115
9734708,5.27899461158123,2.402789478713872,0.12628750025074703,0.409911573208164
9737149,5.2777767646971805,2.40232804022883,0.12628347500783907,0.40981754193324427
9739590,5.276657033241607,2.402081026400819,0.12626868291924778,0.4098402759108567
9742031,5.275635332210946,2.4015831014655658,0.1262670379256292,0.4097994582377607
9744472,5.274711571288371,2.4009999193482994,0.12621726788114357,0.40980516384438204
9746913,5.273885654855058,2.400524870511261,0.12620492107582928,0.40971279123338766
9749354,5.273157482002924,2.400001373471646,0.12617487197076163,0.40967759652340985
9751795,5.272526946548824,2.3993960335865236,0.1261341356132103,0.4096808020311678
9754236,5.271993937050229,2.39896887545423,0.1261132157639717,0.409534665044981
9756677,5.271558336822328,2.3984367105713877,0.12612409033808752,0.40947003343407234
9759118,5.271220023956602,2.3979188950256503,0.12608345838042342,0.4093537412943444
9761559,5.270978871340795,2.3973405957738105,0.1260714686799678,0.4092630606455564
9764000,5.270834746680343,2.3967717816179914,0.12606581062915345,0.40927067661265687
9766441,5.269947025569137,2.3964167803432463,0.12602613606415128,0.40912457262668517
9768882,5.268693916957357,2.396119607636001,0.12600578948058136,0.40910016506579777
9771323,5.267538476151897,2.395495904988362,0.12597506033662034,0.40907048551880065
9773764,5.266480621093699,2.3949475962114843,0.12597985396992073,0.4089820723037084
9776205,5.265520264448075,2.3944020595000106,0.1259857686767355,0.4089095775608573
9778646,5.264657313615226,2.394069999027091,0.12595072138579722,0.40892993131387806
9781087,5.263891670742209,2.393739173507045,0.12592472051901651,0.40882073685956927
9783528,5.263223232736375,2.3931866406053754,0.12590759635759952,0.40892892155918137
9785969,5.262651891280248,2.392617184438055,0.12587370023020175,0.40883047676075035
9788410,5.262177532847837,2.392254528099737,0.12587896227654072,0.4087644051787729
9790851,5.261800038722384,2.3916633794775612,0.12587699909817418,0.4086590860625331
9793292,5.2615192850155355,2.391143252460886,0.1258537922336358,0.4085824520063572
9795733,5.261335142687917,2.390638574960988,0.12585156655903132,0.4085371770050093
9798174,5.260961019309148,2.3900698815832224,0.1258553957720083,0.40854744046040764
9800615,5.259672988613468,2.389622146527631,0.12579363166935728,0.40847319567153934
9803056,5.258482180564784,2.3889877550286522,0.12574023783107416,0.4083683252430683
9805497,5.257388516006763,2.3884787797219147,0.1257396970688091,0.4084214671601075
9807938,5.256391910544968,2.388182510576192,0.1257454391709031,0.40843928552850134
9810379,5.255492274556628,2.387820511863754,0.12572281872853266,0.4082930491918952
9812820,5.254689513201882,2.3872133429892313,0.12568927979174477,0.40825527144546286
9815261,5.253983526436439,2.3867911119855907,0.12566680070825623,0.40826838717132574
9817702,5.253374209025694,2.3865584655868055,0.12568893572040712,0.40824218978259214
9820143,5.252861450560244,2.3859753966568134,0.1256499646679339,0.4081773655120141
9822584,5.252445135472852,2.3855242905735095,0.12561448657392368,0.40810070155081635
9825025,5.252125143056807,2.384916238557876,0.12559821573949298,0.40812352503155114
9827466,5.251901347485674,2.384512030923272,0.12553952755873635,0.40809468789798736
9829907,5.251773617834451,2.3839661926484084,0.12554045417958765,0.40801368932816773
9832348,5.2507133659957494,2.3835465574620365,0.1255174572354742,0.40792947317791617
9834789,5.249487529150778,2.383013531782769,0.12549253262801405,0.4078692021321871
9837230,5.248358395947102,2.3825819574127007,0.12545457985748762,0.4078723468892252
9839671,5.247325884889179,2.3820962399982433,0.12542013788306458,0.4078158162937411
9842112,5.246389909289826,2.3816077150542707,0.12536220369572357,0.4077858462340956
9844553,5.2455503772807255,2.3810334696699584,0.12536694687566866,0.4078490144871452
9846994,5.244807191824345,2.3804480988861982,0.1253401423845573,0.4077564712506414
9849435,5.244160250727279,2.3800512300750585,0.12533880934727712,0.40773630210525663
9851876,5.243609446655017,2.379523394662089,0.12530739688811338,0.4076178405125475
9854317,5.243154667148113,2.3790324301760157,0.12527561726397857,0.4075295121981708
9856758,5.242795794639746,2.3785267657859728,0.12528453604553805,0.40756227643257253
9859199,5.242532706474676,2.3780278576315586,0.1252548479202823,0.40752891179786993
9861640,5.24236527492958,2.377750252780417,0.12519866096645127,0.40750087401349755
9864081,5.241814443411805,2.3777041576511126,0.1251919097069365,0.4074354895034839
9866522,5.240553912604999,2.3778688126579848,0.12518541835420288,0.4073687679155839
9868963,5.239389647983584,2.37749989925118,0.1251551243004331,0.40743870537382315
9871404,5.2383215709101005,2.377450284388364,0.125156509806921,0.4073490236215571
9873845,5.237349597592035,2.377611133361006,0.1251225746197595,0.40736095244322595
9876286,5.236473639091608,2.3770906058541303,0.1251015710507418,0.40746732528708174
9878727,5.235693601336955,2.376515194234305,0.12510505476449124,0.4074361065399916
9881168,5.235009385134736,2.3761050845586666,0.125123403556093,0.40727066231395626
9883609,5.234420886184142,2.3761199259655585,0.12511238746764922,0.4072363753131208
9886050,5.233927995092291,2.376232472467012,0.12509955365862502,0.407350684665177
9888491,5.23353059739101,2.375670732987806,0.12509434898735966,0.4074022457961897
9890932,5.233228573555009,2.3754281512084567,0.1250955950494792,0.40731417311621343
9893373,5.233021799021409,2.3751239718636765,0.12510189189646626,0.4073457379467305
9895814,5.232910144210632,2.3748203775488603,0.12508741563474055,0.40747239078302044
9898255,5.231680729518015,2.3743227930106965,0.12503613980515804,0.4072827569222795
9900696,5.230481667127099,2.3738938185778076,0.12500999710755184,0.40723158818632765
9903137,5.229378360025762,2.3734041377381856,0.12502022003467256,0.4072069129701824
9905578,5.228370727275769,2.3728446233215705,0.12499128856317077,0.4072594742812598
9908019,5.227458682829385,2.372346429548135,0.12499475581525066,0.4071564232210394
9910460,5.226642135539854,2.372057975451164,0.12498820903286889,0.40704834158872416
9912901,5.225920989173269,2.371610302144451,0.12496796243339599,0.4069620109733293
9915342,5.225295142421837,2.371031874686561,0.12494996803569675,0.4069204334999869
9917783,5.224764488918518,2.370571201030849,0.12495866610410201,0.40701441677133404
9920224,5.224328917253051,2.3701745125891587,0.12496962064385342,0.4068597535411005
9922665,5.22398831098934,2.369656100838906,0.12499042054642027,0.4068969264219459
9925106,5.223742548684198,2.369172393830461,0.12495825463846282,0.40679142251259803
9927547,5.2235915039074365,2.3686847509280966,0.12492041339478889,0.4067434584579372
9929988,5.222867386249151,2.3682903430420805,0.12494846128686214,0.40671271850615154
9932429,5.22163385620314,2.3677238223423305,0.12490796308836523,0.40663576536082835
9934870,5.220495651514701,2.3673664622528814,0.12489983050019786,0.40672542221390384
9937311,5.219452694059991,2.3668357751325577,0.12492878336473404,0.4066504159348686
9939752,5.218504900641351,2.366280363755417,0.1249059918381055,0.406582655054355
9942193,5.217652182997073,2.365813639590245,0.12489364182437766,0.4065791167746085
9944634,5.216894447812562,2.3655557709507593,0.12489578074751911,0.4064675967929025
9947075,5.216231596732855,2.365036292998182,0.12487003530274982,0.40633548711920886
9949516,5.215663526376535,2.3645870099564554,0.12486824069302441,0.4063156734302181
9951957,5.215190128351001,2.364032548183967,0.1248418224739315,0.40628496722297863
9954398,5.2148112892690826,2.3634761130243778,0.12477395108409367,0.40622630952280764
9956839,5.214526890767017,2.363047964493961,0.1247213010015132,0.40616144672241605
9959280,5.214336809523756,2.3624700268157657,0.12470729616122167,0.4061574137620267
9961721,5.214113296802231,2.361963275427319,0.12469036225927597,0.4059555847843438
9964162,5.212845625726851,2.3616649274465438,0.12466696224663909,0.4059275245352671
9966603,5.2116728523902935,2.361303385461608,0.12465089527312613,0.40591609703091314
9969044,5.210594901443745,2.3607104910694563,0.12465650012160409,0.40582788271306675
9971485,5.209611692500154,2.360295550187924,0.1246129102039778,0.4058918515866374
9973926,5.208723140143312,2.3597798281210367,0.12454696017988258,0.4058218233856326
9976367,5.207929153938299,2.3593524782350017,0.12450402104171428,0.4057554847148165
9978808,5.207229638443303,2.3588063891873112,0.12450419752244854,0.40564847932072123
9981249,5.206624493222801,2.3583760820772466,0.12449623054477496,0.405511002043857
9983690,5.206113612862081,2.357755416141872,0.12442800679830808,0.40547982767195573
9986131,5.205696886983116,2.357299937792943,0.12438432508023853,0.4055228241583828
9988572,5.205374200261777,2.3570522224128836,0.12435850360320333,0.4054530174245777
9991013,5.205145432446372,2.3564822819942446,0.12432301413943875,0.4053377891492995
9993454,5.205010458377501,2.3559810023080243,0.12429807111080168,0.40527072322171953
9995895,5.204116393780429,2.3554871908124992,0.12429863525894586,0.405242833938185


==> Results/hist_data.csv <==
bins,SR One-level,SR Two-level,WLAD $	heta=10\%$,WLAD $	heta=1\%$
0.0,144.0,0.0,0.0,0.0
17.0,0.0,0.0,1.0,0.0
285.0,0.0,0.0,0.0,1.0
1087.1171875,0.0,0.0,0.0,0.0
1484.546875,0.0,0.0,0.0,0.0
2157.234375,0.0,0.0,0.0,0.0
2684.09375,0.0,0.0,0.0,0.0
3227.3515625,0.0,0.0,0.0,0.0
3840.0,0.0,0.0,0.0,0.0
3883.640625,0.0,0.0,0.0,0.0
4297.46875,0.0,0.0,0.0,0.0
5083.1875,0.0,0.0,0.0,0.0
5367.5859375,0.0,0.0,0.0,0.0
6282.734375,0.0,0.0,0.0,0.0
6437.703125,0.0,0.0,0.0,0.0
7482.28125,0.0,0.0,0.0,0.0
7507.8203125,0.0,0.0,0.0,0.0
7680.0,0.0,0.0,0.0,0.0
8577.9375,0.0,0.0,0.0,0.0
8681.828125,0.0,0.0,0.0,0.0
9648.0546875,0.0,0.0,0.0,0.0
9881.375,0.0,0.0,0.0,0.0
10718.171875,0.0,0.0,0.0,0.0
11080.921875,0.0,0.0,0.0,0.0
11520.0,0.0,0.0,0.0,0.0
11788.2890625,0.0,0.0,0.0,0.0
12280.46875,0.0,0.0,0.0,0.0
12858.40625,0.0,0.0,0.0,0.0
13480.015625,0.0,0.0,0.0,0.0
13928.5234375,0.0,0.0,0.0,0.0
14679.5625,0.0,0.0,0.0,0.0
14998.640625,0.0,0.0,0.0,0.0
15360.0,0.0,0.0,0.0,0.0
15879.109375,0.0,0.0,0.0,0.0
16068.7578125,0.0,0.0,0.0,0.0
17078.65625,0.0,0.0,0.0,0.0
17138.875,0.0,0.0,0.0,0.0
18208.9921875,0.0,0.0,0.0,0.0
18278.203125,0.0,0.0,0.0,0.0
19200.0,0.0,0.0,0.0,0.0
19279.109375,0.0,0.0,0.0,0.0
19477.75,0.0,0.0,0.0,0.0
20349.2265625,0.0,0.0,0.0,0.0
20677.296875,0.0,0.0,0.0,0.0
21419.34375,0.0,0.0,0.0,0.0
21876.84375,0.0,0.0,0.0,0.0
22489.4609375,0.0,0.0,0.0,0.0
23040.0,0.0,0.0,0.0,0.0
23076.390625,0.0,0.0,0.0,0.0
23559.578125,0.0,0.0,0.0,0.0
24275.9375,0.0,0.0,0.0,0.0
24629.6953125,0.0,0.0,0.0,0.0
25475.484375,0.0,0.0,0.0,0.0
25699.8125,0.0,0.0,0.0,0.0
26675.03125,0.0,0.0,0.0,0.0
26769.9296875,0.0,0.0,0.0,0.0
26880.0,0.0,0.0,0.0,0.0
27840.046875,0.0,0.0,0.0,0.0
27874.578125,0.0,0.0,0.0,0.0
28910.1640625,0.0,0.0,0.0,0.0
29074.125,0.0,0.0,0.0,0.0
29980.28125,0.0,0.0,0.0,0.0
30273.671875,0.0,0.0,0.0,0.0
30720.0,632.0,0.0,0.0,0.0
31050.3984375,0.0,0.0,0.0,0.0
31473.21875,0.0,0.0,0.0,0.0
32120.515625,0.0,0.0,0.0,0.0
32672.765625,0.0,0.0,0.0,0.0
33190.6328125,0.0,0.0,0.0,0.0
33872.3125,0.0,0.0,0.0,0.0
34260.75,0.0,0.0,0.0,0.0
34560.0,0.0,0.0,0.0,0.0
35071.859375,0.0,0.0,0.0,0.0
35330.8671875,0.0,0.0,0.0,0.0
36271.40625,0.0,0.0,0.0,0.0
36400.984375,0.0,0.0,0.0,0.0
36416.0,0.0,1.0,0.0,0.0
37470.953125,0.0,0.0,0.0,0.0
37471.1015625,0.0,0.0,0.0,0.0
37994.75,0.0,0.0,0.0,0.0
38400.0,0.0,0.0,0.0,0.0
38541.21875,0.0,0.0,0.0,0.0
38670.5,0.0,0.0,0.0,0.0
39573.5,0.0,0.0,0.0,0.0
39611.3359375,0.0,0.0,0.0,0.0
39870.046875,0.0,0.0,0.0,0.0
40681.453125,0.0,0.0,0.0,0.0
41069.59375,0.0,0.0,0.0,0.0
41152.25,0.0,0.0,0.0,0.0
41751.5703125,0.0,0.0,0.0,0.0
42240.0,0.0,0.0,0.0,0.0
42269.140625,0.0,0.0,0.0,0.0
42731.0,0.0,0.0,0.0,0.0
42821.6875,0.0,0.0,0.0,0.0
43468.6875,0.0,0.0,0.0,0.0
43891.8046875,0.0,0.0,0.0,0.0
44309.75,0.0,0.0,0.0,0.0
44668.234375,0.0,0.0,0.0,0.0
44961.921875,0.0,0.0,0.0,0.0
45867.78125,0.0,0.0,0.0,0.0
45888.5,0.0,0.0,0.0,0.0
46032.0390625,0.0,0.0,0.0,0.0
46080.0,0.0,0.0,0.0,0.0
47067.328125,0.0,0.0,0.0,0.0
47102.15625,0.0,0.0,0.0,0.0
47467.25,0.0,2.0,0.0,0.0
48172.2734375,0.0,0.0,0.0,0.0
48266.875,0.0,0.0,0.0,0.0
49046.0,0.0,0.0,0.0,0.0
49242.390625,0.0,0.0,0.0,0.0
49466.421875,0.0,0.0,0.0,0.0
49920.0,0.0,0.0,0.0,0.0
50312.5078125,0.0,0.0,0.0,0.0
50624.75,0.0,0.0,0.0,0.0
50665.96875,0.0,0.0,0.0,0.0
51382.625,0.0,0.0,0.0,0.0
51865.515625,0.0,0.0,0.0,0.0
52203.5,0.0,4.0,0.0,0.0
52452.7421875,0.0,0.0,0.0,0.0
53065.0625,0.0,0.0,0.0,0.0
53522.859375,0.0,0.0,0.0,0.0
53760.0,0.0,0.0,0.0,0.0
53782.25,0.0,3.0,0.0,0.0
54264.609375,0.0,0.0,0.0,0.0
54592.9765625,0.0,0.0,0.0,0.0
55361.0,0.0,5.0,0.0,0.0
55464.15625,0.0,0.0,0.0,0.0
55663.09375,0.0,0.0,0.0,0.0
56663.703125,0.0,0.0,0.0,0.0
56733.2109375,0.0,0.0,0.0,0.0
56939.75,0.0,4.0,0.0,0.0
57600.0,0.0,0.0,0.0,0.0
57803.328125,0.0,0.0,0.0,0.0
57863.25,0.0,0.0,0.0,0.0
58518.5,0.0,4.0,0.0,0.0
58873.4453125,0.0,0.0,0.0,0.0
59062.796875,0.0,0.0,0.0,0.0
59943.5625,0.0,0.0,0.0,0.0
60097.25,0.0,9.0,0.0,0.0
60262.34375,0.0,0.0,0.0,0.0
61013.6796875,0.0,0.0,0.0,0.0
61440.0,0.0,0.0,0.0,0.0
61461.890625,0.0,0.0,0.0,0.0
61676.0,0.0,12.0,0.0,0.0
62083.796875,0.0,0.0,0.0,0.0
62661.4375,0.0,0.0,0.0,0.0
63153.9140625,0.0,0.0,0.0,0.0
63254.75,0.0,18.0,0.0,0.0
63860.984375,0.0,0.0,0.0,0.0
64224.03125,0.0,0.0,0.0,0.0
64833.5,0.0,9.0,0.0,0.0
65060.53125,0.0,0.0,0.0,0.0
65280.0,1157.0,0.0,0.0,0.0
65294.1484375,0.0,0.0,0.0,0.0
66260.078125,0.0,0.0,0.0,0.0
66364.265625,0.0,0.0,0.0,0.0
66412.25,0.0,12.0,0.0,0.0
67434.3828125,0.0,0.0,0.0,0.0
67459.625,0.0,0.0,0.0,0.0
67991.0,0.0,22.0,0.0,0.0
68504.5,0.0,0.0,0.0,0.0
68659.171875,0.0,0.0,0.0,0.0
69120.0,0.0,0.0,0.0,0.0
69569.75,0.0,18.0,0.0,0.0
69574.6171875,0.0,0.0,0.0,0.0
69858.71875,0.0,0.0,0.0,0.0
70644.734375,0.0,0.0,0.0,0.0
71058.265625,0.0,0.0,0.0,0.0
71148.5,0.0,21.0,0.0,0.0
71714.8515625,0.0,0.0,0.0,0.0
72257.8125,0.0,0.0,0.0,0.0
72727.25,0.0,22.0,0.0,0.0
72784.96875,0.0,0.0,0.0,0.0
72960.0,0.0,0.0,0.0,0.0
73457.359375,0.0,0.0,0.0,0.0
73855.0859375,0.0,0.0,0.0,0.0
74306.0,0.0,25.0,0.0,0.0
74656.90625,0.0,0.0,0.0,0.0
74925.203125,0.0,0.0,0.0,0.0
75856.453125,0.0,0.0,0.0,0.0
75884.75,0.0,32.0,0.0,0.0
75995.3203125,0.0,0.0,0.0,0.0
76800.0,0.0,0.0,0.0,0.0
77056.0,0.0,0.0,0.0,0.0
77065.4375,0.0,0.0,0.0,0.0
77463.5,0.0,27.0,0.0,0.0
78135.5546875,0.0,0.0,0.0,0.0
78255.546875,0.0,0.0,0.0,0.0
79042.25,0.0,33.0,0.0,0.0
79205.671875,0.0,0.0,0.0,0.0
79455.09375,0.0,0.0,0.0,0.0
80275.7890625,0.0,0.0,0.0,0.0
80621.0,0.0,45.0,0.0,0.0
80640.0,0.0,0.0,0.0,0.0
80654.640625,0.0,0.0,0.0,0.0
81345.90625,0.0,0.0,0.0,0.0
81854.1875,0.0,0.0,0.0,0.0
82199.75,0.0,43.0,0.0,0.0
82416.0234375,0.0,0.0,0.0,0.0
83053.734375,0.0,0.0,0.0,0.0
83486.140625,0.0,0.0,0.0,0.0
83778.5,0.0,50.0,0.0,0.0
84253.28125,0.0,0.0,0.0,0.0
84480.0,0.0,0.0,0.0,0.0
84556.2578125,0.0,0.0,0.0,0.0
85357.25,0.0,72.0,0.0,0.0
85452.828125,0.0,0.0,0.0,0.0
85626.375,0.0,0.0,0.0,0.0
86652.375,0.0,0.0,0.0,0.0
86696.4921875,0.0,0.0,0.0,0.0
86936.0,0.0,67.0,0.0,0.0
87766.609375,0.0,0.0,0.0,0.0
87851.921875,0.0,0.0,0.0,0.0
88320.0,0.0,0.0,0.0,0.0
88514.75,0.0,77.0,0.0,0.0
88836.7265625,0.0,0.0,0.0,0.0
89051.46875,0.0,0.0,0.0,0.0
89906.84375,0.0,0.0,0.0,0.0
90093.5,0.0,77.0,0.0,0.0
90251.015625,0.0,0.0,0.0,0.0
90976.9609375,0.0,0.0,0.0,0.0
91450.5625,0.0,0.0,0.0,0.0
91672.25,0.0,77.0,0.0,0.0
92047.078125,0.0,0.0,0.0,0.0
92160.0,0.0,0.0,0.0,0.0
92650.109375,0.0,0.0,0.0,0.0
93117.1953125,0.0,0.0,0.0,0.0
93251.0,0.0,97.0,0.0,0.0
93849.65625,0.0,0.0,0.0,0.0
94187.3125,0.0,0.0,0.0,0.0
94829.75,0.0,77.0,0.0,0.0
95049.203125,0.0,0.0,0.0,0.0
95257.4296875,0.0,0.0,0.0,0.0
96000.0,1610.0,0.0,0.0,0.0
96248.75,0.0,0.0,0.0,0.0
96327.546875,0.0,0.0,0.0,0.0
96408.5,0.0,86.0,0.0,0.0
97397.6640625,0.0,0.0,0.0,0.0
97448.296875,0.0,0.0,0.0,0.0
97987.25,0.0,109.0,0.0,0.0
98467.78125,0.0,0.0,0.0,0.0
98647.84375,0.0,0.0,0.0,0.0
99537.8984375,0.0,0.0,0.0,0.0
99566.0,0.0,117.0,0.0,0.0
99840.0,0.0,0.0,0.0,0.0
99847.390625,0.0,0.0,0.0,0.0
100608.015625,0.0,0.0,0.0,0.0
101046.9375,0.0,0.0,0.0,0.0
101144.75,0.0,108.0,0.0,0.0
101678.132812,0.0,0.0,0.0,0.0
102246.484375,0.0,0.0,0.0,0.0
102723.5,0.0,110.0,0.0,0.0
102748.25,0.0,0.0,0.0,0.0
103446.03125,0.0,0.0,0.0,0.0
103680.0,0.0,0.0,0.0,0.0
103818.367188,0.0,0.0,0.0,0.0
104302.25,0.0,134.0,0.0,0.0
104645.578125,0.0,0.0,0.0,0.0
104888.484375,0.0,0.0,0.0,0.0
105845.125,0.0,0.0,0.0,0.0
105881.0,0.0,129.0,0.0,0.0
105958.601562,0.0,0.0,0.0,0.0
107028.71875,0.0,0.0,0.0,0.0
107044.671875,0.0,0.0,0.0,0.0
107459.75,0.0,119.0,0.0,0.0
107520.0,0.0,0.0,0.0,0.0
108098.835938,0.0,0.0,0.0,0.0
108244.21875,0.0,0.0,0.0,0.0
109038.5,0.0,150.0,0.0,0.0
109168.953125,0.0,0.0,0.0,0.0
109443.765625,0.0,0.0,0.0,0.0
110239.070312,0.0,0.0,0.0,0.0
110617.25,0.0,160.0,0.0,0.0
110643.3125,0.0,0.0,0.0,0.0
111309.1875,0.0,0.0,0.0,0.0
111360.0,0.0,0.0,0.0,0.0
111842.859375,0.0,0.0,0.0,1.0
112196.0,0.0,146.0,0.0,0.0
112379.304688,0.0,0.0,0.0,0.0
113042.40625,0.0,0.0,0.0,3.0
113449.421875,0.0,0.0,0.0,0.0
113774.75,0.0,156.0,0.0,0.0
114241.953125,0.0,0.0,0.0,7.0
114519.539062,0.0,0.0,0.0,0.0
115200.0,0.0,0.0,0.0,0.0
115353.5,0.0,165.0,0.0,0.0
115441.5,0.0,0.0,0.0,8.0
115589.65625,0.0,0.0,0.0,0.0
116641.046875,0.0,0.0,0.0,14.0
116659.773438,0.0,0.0,0.0,0.0
116932.25,0.0,168.0,0.0,0.0
117729.890625,0.0,0.0,0.0,0.0
117840.59375,0.0,0.0,0.0,45.0
118511.0,0.0,166.0,0.0,0.0
118800.007812,0.0,0.0,0.0,0.0
119040.0,0.0,0.0,0.0,0.0
119040.140625,0.0,0.0,0.0,56.0
119870.125,0.0,0.0,0.0,0.0
120089.75,0.0,164.0,0.0,0.0
120239.6875,0.0,0.0,0.0,102.0
120940.242188,0.0,0.0,0.0,0.0
121439.234375,0.0,0.0,0.0,134.0
121668.5,0.0,166.0,0.0,0.0
122010.359375,0.0,0.0,0.0,0.0
122638.78125,0.0,0.0,0.0,259.0
122880.0,0.0,0.0,0.0,0.0
123080.476562,0.0,0.0,0.0,0.0
123247.25,0.0,168.0,0.0,0.0
123838.328125,0.0,0.0,0.0,306.0
124150.59375,0.0,0.0,1.0,0.0
124826.0,0.0,170.0,0.0,0.0
125037.875,0.0,0.0,0.0,409.0
125220.710938,0.0,0.0,2.0,0.0
126237.421875,0.0,0.0,0.0,567.0
126290.828125,0.0,0.0,75.0,0.0
126404.75,0.0,181.0,0.0,0.0
126720.0,0.0,0.0,0.0,0.0
127360.945312,0.0,0.0,335.0,0.0
127436.96875,0.0,0.0,0.0,681.0
127983.5,0.0,149.0,0.0,0.0
128431.0625,0.0,0.0,961.0,0.0
128636.515625,0.0,0.0,0.0,758.0
129501.179688,0.0,0.0,1702.0,0.0
129562.25,0.0,187.0,0.0,0.0
129836.0625,0.0,0.0,0.0,777.0
130560.0,1634.0,0.0,0.0,0.0
130571.296875,0.0,0.0,2129.0,0.0
131035.609375,0.0,0.0,0.0,756.0
131141.0,0.0,155.0,0.0,0.0
131641.414062,0.0,0.0,1705.0,0.0
132235.15625,0.0,0.0,0.0,700.0
132711.53125,0.0,0.0,887.0,0.0
132719.75,0.0,169.0,0.0,0.0
133434.703125,0.0,0.0,0.0,644.0
133781.648438,0.0,0.0,316.0,0.0
134298.5,0.0,165.0,0.0,0.0
134400.0,0.0,0.0,0.0,0.0
134634.25,0.0,0.0,0.0,557.0
134851.765625,0.0,0.0,69.0,0.0
135833.796875,0.0,0.0,0.0,415.0
135877.25,0.0,197.0,0.0,0.0
135921.882812,0.0,0.0,9.0,0.0
137033.34375,0.0,0.0,0.0,322.0
137456.0,0.0,164.0,0.0,0.0
138232.890625,0.0,0.0,0.0,225.0
138240.0,0.0,0.0,0.0,0.0
139034.75,0.0,177.0,0.0,0.0
139432.4375,0.0,0.0,0.0,166.0
140613.5,0.0,156.0,0.0,0.0
140631.984375,0.0,0.0,0.0,109.0
141831.53125,0.0,0.0,0.0,75.0
142080.0,0.0,0.0,0.0,0.0
142192.25,0.0,151.0,0.0,0.0
143031.078125,0.0,0.0,0.0,40.0
143771.0,0.0,135.0,0.0,0.0
144230.625,0.0,0.0,0.0,21.0
145349.75,0.0,143.0,0.0,0.0
145430.171875,0.0,0.0,0.0,17.0
145920.0,0.0,0.0,0.0,0.0
146629.71875,0.0,0.0,0.0,12.0
146928.5,0.0,152.0,0.0,0.0
147829.265625,0.0,0.0,0.0,2.0
148507.25,0.0,162.0,0.0,0.0
149028.8125,0.0,0.0,0.0,2.0
149760.0,0.0,0.0,0.0,0.0
150086.0,0.0,140.0,0.0,0.0
150228.359375,0.0,0.0,0.0,0.0
151427.90625,0.0,0.0,0.0,0.0
151664.75,0.0,139.0,0.0,0.0
152627.453125,0.0,0.0,0.0,1.0
153243.5,0.0,111.0,0.0,0.0
153600.0,0.0,0.0,0.0,0.0
154822.25,0.0,115.0,0.0,0.0
156401.0,0.0,125.0,0.0,0.0
157440.0,0.0,0.0,0.0,0.0
157979.75,0.0,95.0,0.0,0.0
159558.5,0.0,108.0,0.0,0.0
161137.25,0.0,109.0,0.0,0.0
161280.0,1235.0,0.0,0.0,0.0
162716.0,0.0,87.0,0.0,0.0
164294.75,0.0,76.0,0.0,0.0
165120.0,0.0,0.0,0.0,0.0
165873.5,0.0,92.0,0.0,0.0
167452.25,0.0,65.0,0.0,0.0
168960.0,0.0,0.0,0.0,0.0
169031.0,0.0,99.0,0.0,0.0
170609.75,0.0,78.0,0.0,0.0
172188.5,0.0,66.0,0.0,0.0
172800.0,0.0,0.0,0.0,0.0
173767.25,0.0,47.0,0.0,0.0
175346.0,0.0,50.0,0.0,0.0
176640.0,0.0,0.0,0.0,0.0
176924.75,0.0,50.0,0.0,0.0
178503.5,0.0,46.0,0.0,0.0
180082.25,0.0,37.0,0.0,0.0
180480.0,0.0,0.0,0.0,0.0
181661.0,0.0,41.0,0.0,0.0
183239.75,0.0,33.0,0.0,0.0
184320.0,0.0,0.0,0.0,0.0
184818.5,0.0,28.0,0.0,0.0
186397.25,0.0,30.0,0.0,0.0
187976.0,0.0,24.0,0.0,0.0
188160.0,0.0,0.0,0.0,0.0
189554.75,0.0,23.0,0.0,0.0
191133.5,0.0,26.0,0.0,0.0
192000.0,0.0,0.0,0.0,0.0
192712.25,0.0,18.0,0.0,0.0
194291.0,0.0,16.0,0.0,0.0
195840.0,878.0,0.0,0.0,0.0
195869.75,0.0,18.0,0.0,0.0
197448.5,0.0,7.0,0.0,0.0
199027.25,0.0,12.0,0.0,0.0
199680.0,0.0,0.0,0.0,0.0
200606.0,0.0,8.0,0.0,0.0
202184.75,0.0,15.0,0.0,0.0
203520.0,0.0,0.0,0.0,0.0
203763.5,0.0,7.0,0.0,0.0
205342.25,0.0,10.0,0.0,0.0
206921.0,0.0,2.0,0.0,0.0
207360.0,0.0,0.0,0.0,0.0
208499.75,0.0,3.0,0.0,0.0
210078.5,0.0,5.0,0.0,0.0
211200.0,0.0,0.0,0.0,0.0
211657.25,0.0,5.0,0.0,0.0
213236.0,0.0,5.0,0.0,0.0
214814.75,0.0,1.0,0.0,0.0
215040.0,0.0,0.0,0.0,0.0
216393.5,0.0,4.0,0.0,0.0
217972.25,0.0,3.0,0.0,0.0
218880.0,0.0,0.0,0.0,0.0
219551.0,0.0,5.0,0.0,0.0
221129.75,0.0,1.0,0.0,0.0
222708.5,0.0,1.0,0.0,0.0
222720.0,0.0,0.0,0.0,0.0
224287.25,0.0,4.0,0.0,0.0
225866.0,0.0,1.0,0.0,0.0
226560.0,487.0,0.0,0.0,0.0
227444.75,0.0,0.0,0.0,0.0
229023.5,0.0,0.0,0.0,0.0
230400.0,0.0,0.0,0.0,0.0
230602.25,0.0,0.0,0.0,0.0
232181.0,0.0,1.0,0.0,0.0
233759.75,0.0,0.0,0.0,0.0
234240.0,0.0,0.0,0.0,0.0
235338.5,0.0,0.0,0.0,0.0
236917.25,0.0,1.0,0.0,0.0
238080.0,0.0,0.0,0.0,0.0
241920.0,0.0,0.0,0.0,0.0
245760.0,0.0,0.0,0.0,0.0
249600.0,0.0,0.0,0.0,0.0
253440.0,0.0,0.0,0.0,0.0
257280.0,0.0,0.0,0.0,0.0
261120.0,228.0,0.0,0.0,0.0
264960.0,0.0,0.0,0.0,0.0
268800.0,0.0,0.0,0.0,0.0
272640.0,0.0,0.0,0.0,0.0
276480.0,0.0,0.0,0.0,0.0
280320.0,0.0,0.0,0.0,0.0
284160.0,0.0,0.0,0.0,0.0
288000.0,0.0,0.0,0.0,0.0
291840.0,122.0,0.0,0.0,0.0
295680.0,0.0,0.0,0.0,0.0
299520.0,0.0,0.0,0.0,0.0
303360.0,0.0,0.0,0.0,0.0
307200.0,0.0,0.0,0.0,0.0
311040.0,0.0,0.0,0.0,0.0
314880.0,0.0,0.0,0.0,0.0
318720.0,0.0,0.0,0.0,0.0
322560.0,0.0,0.0,0.0,0.0
326400.0,43.0,0.0,0.0,0.0
330240.0,0.0,0.0,0.0,0.0
334080.0,0.0,0.0,0.0,0.0
337920.0,0.0,0.0,0.0,0.0
341760.0,0.0,0.0,0.0,0.0
345600.0,0.0,0.0,0.0,0.0
349440.0,0.0,0.0,0.0,0.0
353280.0,0.0,0.0,0.0,0.0
357120.0,16.0,0.0,0.0,0.0
360960.0,0.0,0.0,0.0,0.0
364800.0,0.0,0.0,0.0,0.0
368640.0,0.0,0.0,0.0,0.0
372480.0,0.0,0.0,0.0,0.0
376320.0,0.0,0.0,0.0,0.0
380160.0,0.0,0.0,0.0,0.0
384000.0,0.0,0.0,0.0,0.0
387840.0,0.0,0.0,0.0,0.0
391680.0,4.0,0.0,0.0,0.0
395520.0,0.0,0.0,0.0,0.0
399360.0,0.0,0.0,0.0,0.0
403200.0,0.0,0.0,0.0,0.0
407040.0,0.0,0.0,0.0,0.0
410880.0,0.0,0.0,0.0,0.0
414720.0,0.0,0.0,0.0,0.0
418560.0,0.0,0.0,0.0,0.0
422400.0,1.0,0.0,0.0,0.0
426240.0,0.0,0.0,0.0,0.0
430080.0,0.0,0.0,0.0,0.0
433920.0,0.0,0.0,0.0,0.0
437760.0,0.0,0.0,0.0,0.0
441600.0,0.0,0.0,0.0,0.0
445440.0,0.0,0.0,0.0,0.0
449280.0,0.0,0.0,0.0,0.0
453120.0,0.0,0.0,0.0,0.0
456960.0,0.0,0.0,0.0,0.0
460800.0,0.0,0.0,0.0,0.0
464640.0,0.0,0.0,0.0,0.0
468480.0,0.0,0.0,0.0,0.0
472320.0,0.0,0.0,0.0,0.0
476160.0,0.0,0.0,0.0,0.0
480000.0,0.0,0.0,0.0,0.0
483840.0,0.0,0.0,0.0,0.0
487680.0,1.0,0.0,0.0,0.0

